Lattice of 456 semigroup varieties from equations of order up to 4

We consider the 653 equational laws of order up to 4 for an associative binary operation, and all of their conjunctions. We determine that there are only 456 equivalence classes of such conjunctions (associative equational theories), and find all implications between them. The conjunction operation makes this set of theories into a semi-lattice. These results are formalized in Lean. This is a semigroup analogue of the Equational Theories Project, but extended to conjunctions of equations.

==> associative_equation_classes.json <==
[
    [1],
    [2, 6, 7, 15, 17, 18, 20, 21, 22, 63, 64, 67, 69, 70, 71, 74, 76, 77, 79, 80, 81, 83, 84, 85, 87, 88, 89, 91, 92, 93, 95, 96, 97, 98, 465, 467, 468, 470, 471, 472, 474, 475, 478, 480, 482, 484, 485, 486, 488, 490, 493, 494, 496, 497, 498, 499, 501, 502, 505, 507, 509, 512, 514, 515, 517, 518, 519, 521, 523, 525, 526, 527, 529, 530, 531, 533, 534, 535, 536, 538, 539, 540, 542, 544, 547, 548, 550, 551, 552, 553, 555, 557, 559, 560, 561, 563, 564, 565, 567, 568, 569, 570, 573, 574, 576, 577, 578, 580, 581, 582, 584, 585, 586, 587, 589, 590, 591, 592, 594, 595, 596, 597, 599, 600, 601, 602, 604, 605, 606, 607, 609, 610, 611, 612, 613],
    [3],
    [4, 9, 12, 48, 50, 51, 53, 54, 57, 59, 60, 61, 412, 415, 418, 420, 421, 423, 424, 425, 428, 430, 431, 433, 434, 435, 437, 438, 441, 443, 445, 447, 448, 449, 451, 453, 456, 457, 459, 460, 461, 462],
    [5, 13, 19, 62, 65, 68, 72, 78, 82, 86, 90, 94, 463, 469, 476, 479, 483, 487, 491, 495, 503, 506, 510, 516, 520, 524, 532, 537, 541, 545, 549, 554, 558, 566, 571, 579, 583, 588, 593, 598, 603, 608],
    [8],
    [10, 49, 52, 55, 58, 413, 416, 422, 426, 432, 439, 442, 446, 450, 454, 458],
    [11, 414, 417, 427, 444, 452, 455],
    [14, 464, 481, 489, 492, 508, 522, 543, 546, 556, 572],
    [16, 466, 473, 500, 528, 562, 575],
    [38, 42, 322, 324, 328, 330, 331, 3305, 3307, 3310, 3311, 3313, 3314, 3325, 3327, 3328, 3329, 3332, 3333, 3335, 3336, 3337, 3339, 3340, 3341],
    [39, 45, 336, 339, 347, 351, 355, 3349, 3356, 3359, 3367, 3371, 3375, 3384, 3392, 3401, 3405, 3409, 3418, 3422, 3426, 3436, 3441, 3446, 3451],
    [40, 3269, 3282, 3286, 3294, 3297],
    [41, 44, 46, 334, 337, 338, 340, 341, 342, 344, 345, 346, 348, 349, 350, 352, 353, 354, 356, 357, 358, 3344, 3347, 3348, 3351, 3354, 3357, 3358, 3360, 3361, 3362, 3365, 3366, 3368, 3369, 3372, 3373, 3374, 3376, 3377, 3378, 3379, 3381, 3382, 3383, 3386, 3387, 3389, 3390, 3391, 3393, 3394, 3395, 3396, 3399, 3400, 3402, 3403, 3406, 3407, 3408, 3410, 3411, 3412, 3413, 3415, 3416, 3419, 3420, 3421, 3423, 3424, 3425, 3427, 3428, 3429, 3430, 3432, 3433, 3434, 3435, 3437, 3438, 3439, 3440, 3442, 3443, 3444, 3445, 3447, 3448, 3449, 3450, 3452, 3453, 3454, 3455],
    [43],
    [47],
    [56],
    [66, 73],
    [75],
    [307],
    [308, 3254, 3257],
    [309],
    [310, 3262, 3263, 3266],
    [311],
    [312, 3268, 3288],
    [313, 319],
    [314, 321],
    [315, 3281, 3284, 3296],
    [316, 317, 320, 3270, 3272, 3276, 3279, 3280, 3283, 3285, 3287, 3293, 3298, 3299, 3303],
    [318],
    [323],
    [325, 3318],
    [326],
    [327, 3317, 3320, 3321, 3324],
    [329, 3312, 3330, 3338],
    [332, 335, 3345, 3352],
    [333, 3343],
    [343, 3363, 3380, 3397, 3431],
    [411],
    [419, 436],
    [429],
    [440],
    [477, 511],
    [504],
    [513],
    [3253],
    [3255],
    [3256],
    [3258],
    [3259],
    [3260],
    [3261],
    [3264],
    [3265],
    [3267],
    [3271],
    [3273, 3295],
    [3274],
    [3275, 3289, 3301],
    [3277, 3291, 3304],
    [3278],
    [3290, 3302],
    [3292],
    [3300],
    [3306],
    [3308],
    [3309],
    [3315],
    [3316],
    [3319],
    [3322],
    [3323],
    [3326],
    [3331],
    [3334],
    [3342, 3355],
    [3346],
    [3350, 3364, 3370, 3385, 3398, 3404, 3417],
    [3353],
    [3388],
    [3414],
    [4268, 4282],
    [4269, 4316],
    [4270, 4341],
    [4271, 4285, 4289, 4317, 4319, 4342, 4359, 4361],
    [4272, 4351],
    [4273, 4332],
    [4274, 4281, 4292, 4295, 4298, 4302, 4303, 4306, 4309, 4313, 4322, 4326, 4328, 4329, 4333, 4335, 4338, 4344, 4345, 4347, 4349, 4350, 4352, 4353, 4356, 4363, 4365, 4366, 4368, 4370, 4371, 4372, 4373, 4375, 4376, 4377, 4379],
    [4275, 4307],
    [4276],
    [4277, 4294, 4308],
    [4278, 4310, 4323, 4334, 4348, 4354, 4367, 4378],
    [4279, 4324, 4336],
    [4280, 4346, 4355],
    [4283],
    [4284],
    [4286],
    [4287, 4340, 4360],
    [4288],
    [4290],
    [4291],
    [4293],
    [4296],
    [4297],
    [4299, 4312],
    [4300, 4330, 4374],
    [4301, 4311],
    [4304],
    [4305],
    [4314],
    [4315, 4339, 4357],
    [4318],
    [4320],
    [4321],
    [4325],
    [4327],
    [4331, 4337],
    [4343],
    [4358],
    [4362],
    [4364],
    [4369]
]


==> associative_equations.txt <==
1: x = x
2: x = y
3: x = x ◇ x
4: x = x ◇ y
5: x = y ◇ x
6: x = y ◇ y
7: x = y ◇ z
8: x = x ◇ x ◇ x
9: x = x ◇ x ◇ y
10: x = x ◇ y ◇ x
11: x = x ◇ y ◇ y
12: x = x ◇ y ◇ z
13: x = y ◇ x ◇ x
14: x = y ◇ x ◇ y
15: x = y ◇ x ◇ z
16: x = y ◇ y ◇ x
17: x = y ◇ y ◇ y
18: x = y ◇ y ◇ z
19: x = y ◇ z ◇ x
20: x = y ◇ z ◇ y
21: x = y ◇ z ◇ z
22: x = y ◇ z ◇ w
38: x ◇ x = x ◇ y
39: x ◇ x = y ◇ x
40: x ◇ x = y ◇ y
41: x ◇ x = y ◇ z
42: x ◇ y = x ◇ z
43: x ◇ y = y ◇ x
44: x ◇ y = y ◇ z
45: x ◇ y = z ◇ y
46: x ◇ y = z ◇ w
47: x = x ◇ x ◇ x ◇ x
48: x = x ◇ x ◇ x ◇ y
49: x = x ◇ x ◇ y ◇ x
50: x = x ◇ x ◇ y ◇ y
51: x = x ◇ x ◇ y ◇ z
52: x = x ◇ y ◇ x ◇ x
53: x = x ◇ y ◇ x ◇ y
54: x = x ◇ y ◇ x ◇ z
55: x = x ◇ y ◇ y ◇ x
56: x = x ◇ y ◇ y ◇ y
57: x = x ◇ y ◇ y ◇ z
58: x = x ◇ y ◇ z ◇ x
59: x = x ◇ y ◇ z ◇ y
60: x = x ◇ y ◇ z ◇ z
61: x = x ◇ y ◇ z ◇ w
62: x = y ◇ x ◇ x ◇ x
63: x = y ◇ x ◇ x ◇ y
64: x = y ◇ x ◇ x ◇ z
65: x = y ◇ x ◇ y ◇ x
66: x = y ◇ x ◇ y ◇ y
67: x = y ◇ x ◇ y ◇ z
68: x = y ◇ x ◇ z ◇ x
69: x = y ◇ x ◇ z ◇ y
70: x = y ◇ x ◇ z ◇ z
71: x = y ◇ x ◇ z ◇ w
72: x = y ◇ y ◇ x ◇ x
73: x = y ◇ y ◇ x ◇ y
74: x = y ◇ y ◇ x ◇ z
75: x = y ◇ y ◇ y ◇ x
76: x = y ◇ y ◇ y ◇ y
77: x = y ◇ y ◇ y ◇ z
78: x = y ◇ y ◇ z ◇ x
79: x = y ◇ y ◇ z ◇ y
80: x = y ◇ y ◇ z ◇ z
81: x = y ◇ y ◇ z ◇ w
82: x = y ◇ z ◇ x ◇ x
83: x = y ◇ z ◇ x ◇ y
84: x = y ◇ z ◇ x ◇ z
85: x = y ◇ z ◇ x ◇ w
86: x = y ◇ z ◇ y ◇ x
87: x = y ◇ z ◇ y ◇ y
88: x = y ◇ z ◇ y ◇ z
89: x = y ◇ z ◇ y ◇ w
90: x = y ◇ z ◇ z ◇ x
91: x = y ◇ z ◇ z ◇ y
92: x = y ◇ z ◇ z ◇ z
93: x = y ◇ z ◇ z ◇ w
94: x = y ◇ z ◇ w ◇ x
95: x = y ◇ z ◇ w ◇ y
96: x = y ◇ z ◇ w ◇ z
97: x = y ◇ z ◇ w ◇ w
98: x = y ◇ z ◇ w ◇ u
307: x ◇ x = x ◇ x ◇ x
308: x ◇ x = x ◇ x ◇ y
309: x ◇ x = x ◇ y ◇ x
310: x ◇ x = x ◇ y ◇ y
311: x ◇ x = x ◇ y ◇ z
312: x ◇ x = y ◇ x ◇ x
313: x ◇ x = y ◇ x ◇ y
314: x ◇ x = y ◇ x ◇ z
315: x ◇ x = y ◇ y ◇ x
316: x ◇ x = y ◇ y ◇ y
317: x ◇ x = y ◇ y ◇ z
318: x ◇ x = y ◇ z ◇ x
319: x ◇ x = y ◇ z ◇ y
320: x ◇ x = y ◇ z ◇ z
321: x ◇ x = y ◇ z ◇ w
322: x ◇ y = x ◇ x ◇ x
323: x ◇ y = x ◇ x ◇ y
324: x ◇ y = x ◇ x ◇ z
325: x ◇ y = x ◇ y ◇ x
326: x ◇ y = x ◇ y ◇ y
327: x ◇ y = x ◇ y ◇ z
328: x ◇ y = x ◇ z ◇ x
329: x ◇ y = x ◇ z ◇ y
330: x ◇ y = x ◇ z ◇ z
331: x ◇ y = x ◇ z ◇ w
332: x ◇ y = y ◇ x ◇ x
333: x ◇ y = y ◇ x ◇ y
334: x ◇ y = y ◇ x ◇ z
335: x ◇ y = y ◇ y ◇ x
336: x ◇ y = y ◇ y ◇ y
337: x ◇ y = y ◇ y ◇ z
338: x ◇ y = y ◇ z ◇ x
339: x ◇ y = y ◇ z ◇ y
340: x ◇ y = y ◇ z ◇ z
341: x ◇ y = y ◇ z ◇ w
342: x ◇ y = z ◇ x ◇ x
343: x ◇ y = z ◇ x ◇ y
344: x ◇ y = z ◇ x ◇ z
345: x ◇ y = z ◇ x ◇ w
346: x ◇ y = z ◇ y ◇ x
347: x ◇ y = z ◇ y ◇ y
348: x ◇ y = z ◇ y ◇ z
349: x ◇ y = z ◇ y ◇ w
350: x ◇ y = z ◇ z ◇ x
351: x ◇ y = z ◇ z ◇ y
352: x ◇ y = z ◇ z ◇ z
353: x ◇ y = z ◇ z ◇ w
354: x ◇ y = z ◇ w ◇ x
355: x ◇ y = z ◇ w ◇ y
356: x ◇ y = z ◇ w ◇ z
357: x ◇ y = z ◇ w ◇ w
358: x ◇ y = z ◇ w ◇ u
411: x = x ◇ x ◇ x ◇ x ◇ x
412: x = x ◇ x ◇ x ◇ x ◇ y
413: x = x ◇ x ◇ x ◇ y ◇ x
414: x = x ◇ x ◇ x ◇ y ◇ y
415: x = x ◇ x ◇ x ◇ y ◇ z
416: x = x ◇ x ◇ y ◇ x ◇ x
417: x = x ◇ x ◇ y ◇ x ◇ y
418: x = x ◇ x ◇ y ◇ x ◇ z
419: x = x ◇ x ◇ y ◇ y ◇ x
420: x = x ◇ x ◇ y ◇ y ◇ y
421: x = x ◇ x ◇ y ◇ y ◇ z
422: x = x ◇ x ◇ y ◇ z ◇ x
423: x = x ◇ x ◇ y ◇ z ◇ y
424: x = x ◇ x ◇ y ◇ z ◇ z
425: x = x ◇ x ◇ y ◇ z ◇ w
426: x = x ◇ y ◇ x ◇ x ◇ x
427: x = x ◇ y ◇ x ◇ x ◇ y
428: x = x ◇ y ◇ x ◇ x ◇ z
429: x = x ◇ y ◇ x ◇ y ◇ x
430: x = x ◇ y ◇ x ◇ y ◇ y
431: x = x ◇ y ◇ x ◇ y ◇ z
432: x = x ◇ y ◇ x ◇ z ◇ x
433: x = x ◇ y ◇ x ◇ z ◇ y
434: x = x ◇ y ◇ x ◇ z ◇ z
435: x = x ◇ y ◇ x ◇ z ◇ w
436: x = x ◇ y ◇ y ◇ x ◇ x
437: x = x ◇ y ◇ y ◇ x ◇ y
438: x = x ◇ y ◇ y ◇ x ◇ z
439: x = x ◇ y ◇ y ◇ y ◇ x
440: x = x ◇ y ◇ y ◇ y ◇ y
441: x = x ◇ y ◇ y ◇ y ◇ z
442: x = x ◇ y ◇ y ◇ z ◇ x
443: x = x ◇ y ◇ y ◇ z ◇ y
444: x = x ◇ y ◇ y ◇ z ◇ z
445: x = x ◇ y ◇ y ◇ z ◇ w
446: x = x ◇ y ◇ z ◇ x ◇ x
447: x = x ◇ y ◇ z ◇ x ◇ y
448: x = x ◇ y ◇ z ◇ x ◇ z
449: x = x ◇ y ◇ z ◇ x ◇ w
450: x = x ◇ y ◇ z ◇ y ◇ x
451: x = x ◇ y ◇ z ◇ y ◇ y
452: x = x ◇ y ◇ z ◇ y ◇ z
453: x = x ◇ y ◇ z ◇ y ◇ w
454: x = x ◇ y ◇ z ◇ z ◇ x
455: x = x ◇ y ◇ z ◇ z ◇ y
456: x = x ◇ y ◇ z ◇ z ◇ z
457: x = x ◇ y ◇ z ◇ z ◇ w
458: x = x ◇ y ◇ z ◇ w ◇ x
459: x = x ◇ y ◇ z ◇ w ◇ y
460: x = x ◇ y ◇ z ◇ w ◇ z
461: x = x ◇ y ◇ z ◇ w ◇ w
462: x = x ◇ y ◇ z ◇ w ◇ u
463: x = y ◇ x ◇ x ◇ x ◇ x
464: x = y ◇ x ◇ x ◇ x ◇ y
465: x = y ◇ x ◇ x ◇ x ◇ z
466: x = y ◇ x ◇ x ◇ y ◇ x
467: x = y ◇ x ◇ x ◇ y ◇ y
468: x = y ◇ x ◇ x ◇ y ◇ z
469: x = y ◇ x ◇ x ◇ z ◇ x
470: x = y ◇ x ◇ x ◇ z ◇ y
471: x = y ◇ x ◇ x ◇ z ◇ z
472: x = y ◇ x ◇ x ◇ z ◇ w
473: x = y ◇ x ◇ y ◇ x ◇ x
474: x = y ◇ x ◇ y ◇ x ◇ y
475: x = y ◇ x ◇ y ◇ x ◇ z
476: x = y ◇ x ◇ y ◇ y ◇ x
477: x = y ◇ x ◇ y ◇ y ◇ y
478: x = y ◇ x ◇ y ◇ y ◇ z
479: x = y ◇ x ◇ y ◇ z ◇ x
480: x = y ◇ x ◇ y ◇ z ◇ y
481: x = y ◇ x ◇ y ◇ z ◇ z
482: x = y ◇ x ◇ y ◇ z ◇ w
483: x = y ◇ x ◇ z ◇ x ◇ x
484: x = y ◇ x ◇ z ◇ x ◇ y
485: x = y ◇ x ◇ z ◇ x ◇ z
486: x = y ◇ x ◇ z ◇ x ◇ w
487: x = y ◇ x ◇ z ◇ y ◇ x
488: x = y ◇ x ◇ z ◇ y ◇ y
489: x = y ◇ x ◇ z ◇ y ◇ z
490: x = y ◇ x ◇ z ◇ y ◇ w
491: x = y ◇ x ◇ z ◇ z ◇ x
492: x = y ◇ x ◇ z ◇ z ◇ y
493: x = y ◇ x ◇ z ◇ z ◇ z
494: x = y ◇ x ◇ z ◇ z ◇ w
495: x = y ◇ x ◇ z ◇ w ◇ x
496: x = y ◇ x ◇ z ◇ w ◇ y
497: x = y ◇ x ◇ z ◇ w ◇ z
498: x = y ◇ x ◇ z ◇ w ◇ w
499: x = y ◇ x ◇ z ◇ w ◇ u
500: x = y ◇ y ◇ x ◇ x ◇ x
501: x = y ◇ y ◇ x ◇ x ◇ y
502: x = y ◇ y ◇ x ◇ x ◇ z
503: x = y ◇ y ◇ x ◇ y ◇ x
504: x = y ◇ y ◇ x ◇ y ◇ y
505: x = y ◇ y ◇ x ◇ y ◇ z
506: x = y ◇ y ◇ x ◇ z ◇ x
507: x = y ◇ y ◇ x ◇ z ◇ y
508: x = y ◇ y ◇ x ◇ z ◇ z
509: x = y ◇ y ◇ x ◇ z ◇ w
510: x = y ◇ y ◇ y ◇ x ◇ x
511: x = y ◇ y ◇ y ◇ x ◇ y
512: x = y ◇ y ◇ y ◇ x ◇ z
513: x = y ◇ y ◇ y ◇ y ◇ x
514: x = y ◇ y ◇ y ◇ y ◇ y
515: x = y ◇ y ◇ y ◇ y ◇ z
516: x = y ◇ y ◇ y ◇ z ◇ x
517: x = y ◇ y ◇ y ◇ z ◇ y
518: x = y ◇ y ◇ y ◇ z ◇ z
519: x = y ◇ y ◇ y ◇ z ◇ w
520: x = y ◇ y ◇ z ◇ x ◇ x
521: x = y ◇ y ◇ z ◇ x ◇ y
522: x = y ◇ y ◇ z ◇ x ◇ z
523: x = y ◇ y ◇ z ◇ x ◇ w
524: x = y ◇ y ◇ z ◇ y ◇ x
525: x = y ◇ y ◇ z ◇ y ◇ y
526: x = y ◇ y ◇ z ◇ y ◇ z
527: x = y ◇ y ◇ z ◇ y ◇ w
528: x = y ◇ y ◇ z ◇ z ◇ x
529: x = y ◇ y ◇ z ◇ z ◇ y
530: x = y ◇ y ◇ z ◇ z ◇ z
531: x = y ◇ y ◇ z ◇ z ◇ w
532: x = y ◇ y ◇ z ◇ w ◇ x
533: x = y ◇ y ◇ z ◇ w ◇ y
534: x = y ◇ y ◇ z ◇ w ◇ z
535: x = y ◇ y ◇ z ◇ w ◇ w
536: x = y ◇ y ◇ z ◇ w ◇ u
537: x = y ◇ z ◇ x ◇ x ◇ x
538: x = y ◇ z ◇ x ◇ x ◇ y
539: x = y ◇ z ◇ x ◇ x ◇ z
540: x = y ◇ z ◇ x ◇ x ◇ w
541: x = y ◇ z ◇ x ◇ y ◇ x
542: x = y ◇ z ◇ x ◇ y ◇ y
543: x = y ◇ z ◇ x ◇ y ◇ z
544: x = y ◇ z ◇ x ◇ y ◇ w
545: x = y ◇ z ◇ x ◇ z ◇ x
546: x = y ◇ z ◇ x ◇ z ◇ y
547: x = y ◇ z ◇ x ◇ z ◇ z
548: x = y ◇ z ◇ x ◇ z ◇ w
549: x = y ◇ z ◇ x ◇ w ◇ x
550: x = y ◇ z ◇ x ◇ w ◇ y
551: x = y ◇ z ◇ x ◇ w ◇ z
552: x = y ◇ z ◇ x ◇ w ◇ w
553: x = y ◇ z ◇ x ◇ w ◇ u
554: x = y ◇ z ◇ y ◇ x ◇ x
555: x = y ◇ z ◇ y ◇ x ◇ y
556: x = y ◇ z ◇ y ◇ x ◇ z
557: x = y ◇ z ◇ y ◇ x ◇ w
558: x = y ◇ z ◇ y ◇ y ◇ x
559: x = y ◇ z ◇ y ◇ y ◇ y
560: x = y ◇ z ◇ y ◇ y ◇ z
561: x = y ◇ z ◇ y ◇ y ◇ w
562: x = y ◇ z ◇ y ◇ z ◇ x
563: x = y ◇ z ◇ y ◇ z ◇ y
564: x = y ◇ z ◇ y ◇ z ◇ z
565: x = y ◇ z ◇ y ◇ z ◇ w
566: x = y ◇ z ◇ y ◇ w ◇ x
567: x = y ◇ z ◇ y ◇ w ◇ y
568: x = y ◇ z ◇ y ◇ w ◇ z
569: x = y ◇ z ◇ y ◇ w ◇ w
570: x = y ◇ z ◇ y ◇ w ◇ u
571: x = y ◇ z ◇ z ◇ x ◇ x
572: x = y ◇ z ◇ z ◇ x ◇ y
573: x = y ◇ z ◇ z ◇ x ◇ z
574: x = y ◇ z ◇ z ◇ x ◇ w
575: x = y ◇ z ◇ z ◇ y ◇ x
576: x = y ◇ z ◇ z ◇ y ◇ y
577: x = y ◇ z ◇ z ◇ y ◇ z
578: x = y ◇ z ◇ z ◇ y ◇ w
579: x = y ◇ z ◇ z ◇ z ◇ x
580: x = y ◇ z ◇ z ◇ z ◇ y
581: x = y ◇ z ◇ z ◇ z ◇ z
582: x = y ◇ z ◇ z ◇ z ◇ w
583: x = y ◇ z ◇ z ◇ w ◇ x
584: x = y ◇ z ◇ z ◇ w ◇ y
585: x = y ◇ z ◇ z ◇ w ◇ z
586: x = y ◇ z ◇ z ◇ w ◇ w
587: x = y ◇ z ◇ z ◇ w ◇ u
588: x = y ◇ z ◇ w ◇ x ◇ x
589: x = y ◇ z ◇ w ◇ x ◇ y
590: x = y ◇ z ◇ w ◇ x ◇ z
591: x = y ◇ z ◇ w ◇ x ◇ w
592: x = y ◇ z ◇ w ◇ x ◇ u
593: x = y ◇ z ◇ w ◇ y ◇ x
594: x = y ◇ z ◇ w ◇ y ◇ y
595: x = y ◇ z ◇ w ◇ y ◇ z
596: x = y ◇ z ◇ w ◇ y ◇ w
597: x = y ◇ z ◇ w ◇ y ◇ u
598: x = y ◇ z ◇ w ◇ z ◇ x
599: x = y ◇ z ◇ w ◇ z ◇ y
600: x = y ◇ z ◇ w ◇ z ◇ z
601: x = y ◇ z ◇ w ◇ z ◇ w
602: x = y ◇ z ◇ w ◇ z ◇ u
603: x = y ◇ z ◇ w ◇ w ◇ x
604: x = y ◇ z ◇ w ◇ w ◇ y
605: x = y ◇ z ◇ w ◇ w ◇ z
606: x = y ◇ z ◇ w ◇ w ◇ w
607: x = y ◇ z ◇ w ◇ w ◇ u
608: x = y ◇ z ◇ w ◇ u ◇ x
609: x = y ◇ z ◇ w ◇ u ◇ y
610: x = y ◇ z ◇ w ◇ u ◇ z
611: x = y ◇ z ◇ w ◇ u ◇ w
612: x = y ◇ z ◇ w ◇ u ◇ u
613: x = y ◇ z ◇ w ◇ u ◇ v
3253: x ◇ x = x ◇ x ◇ x ◇ x
3254: x ◇ x = x ◇ x ◇ x ◇ y
3255: x ◇ x = x ◇ x ◇ y ◇ x
3256: x ◇ x = x ◇ x ◇ y ◇ y
3257: x ◇ x = x ◇ x ◇ y ◇ z
3258: x ◇ x = x ◇ y ◇ x ◇ x
3259: x ◇ x = x ◇ y ◇ x ◇ y
3260: x ◇ x = x ◇ y ◇ x ◇ z
3261: x ◇ x = x ◇ y ◇ y ◇ x
3262: x ◇ x = x ◇ y ◇ y ◇ y
3263: x ◇ x = x ◇ y ◇ y ◇ z
3264: x ◇ x = x ◇ y ◇ z ◇ x
3265: x ◇ x = x ◇ y ◇ z ◇ y
3266: x ◇ x = x ◇ y ◇ z ◇ z
3267: x ◇ x = x ◇ y ◇ z ◇ w
3268: x ◇ x = y ◇ x ◇ x ◇ x
3269: x ◇ x = y ◇ x ◇ x ◇ y
3270: x ◇ x = y ◇ x ◇ x ◇ z
3271: x ◇ x = y ◇ x ◇ y ◇ x
3272: x ◇ x = y ◇ x ◇ y ◇ y
3273: x ◇ x = y ◇ x ◇ y ◇ z
3274: x ◇ x = y ◇ x ◇ z ◇ x
3275: x ◇ x = y ◇ x ◇ z ◇ y
3276: x ◇ x = y ◇ x ◇ z ◇ z
3277: x ◇ x = y ◇ x ◇ z ◇ w
3278: x ◇ x = y ◇ y ◇ x ◇ x
3279: x ◇ x = y ◇ y ◇ x ◇ y
3280: x ◇ x = y ◇ y ◇ x ◇ z
3281: x ◇ x = y ◇ y ◇ y ◇ x
3282: x ◇ x = y ◇ y ◇ y ◇ y
3283: x ◇ x = y ◇ y ◇ y ◇ z
3284: x ◇ x = y ◇ y ◇ z ◇ x
3285: x ◇ x = y ◇ y ◇ z ◇ y
3286: x ◇ x = y ◇ y ◇ z ◇ z
3287: x ◇ x = y ◇ y ◇ z ◇ w
3288: x ◇ x = y ◇ z ◇ x ◇ x
3289: x ◇ x = y ◇ z ◇ x ◇ y
3290: x ◇ x = y ◇ z ◇ x ◇ z
3291: x ◇ x = y ◇ z ◇ x ◇ w
3292: x ◇ x = y ◇ z ◇ y ◇ x
3293: x ◇ x = y ◇ z ◇ y ◇ y
3294: x ◇ x = y ◇ z ◇ y ◇ z
3295: x ◇ x = y ◇ z ◇ y ◇ w
3296: x ◇ x = y ◇ z ◇ z ◇ x
3297: x ◇ x = y ◇ z ◇ z ◇ y
3298: x ◇ x = y ◇ z ◇ z ◇ z
3299: x ◇ x = y ◇ z ◇ z ◇ w
3300: x ◇ x = y ◇ z ◇ w ◇ x
3301: x ◇ x = y ◇ z ◇ w ◇ y
3302: x ◇ x = y ◇ z ◇ w ◇ z
3303: x ◇ x = y ◇ z ◇ w ◇ w
3304: x ◇ x = y ◇ z ◇ w ◇ u
3305: x ◇ y = x ◇ x ◇ x ◇ x
3306: x ◇ y = x ◇ x ◇ x ◇ y
3307: x ◇ y = x ◇ x ◇ x ◇ z
3308: x ◇ y = x ◇ x ◇ y ◇ x
3309: x ◇ y = x ◇ x ◇ y ◇ y
3310: x ◇ y = x ◇ x ◇ y ◇ z
3311: x ◇ y = x ◇ x ◇ z ◇ x
3312: x ◇ y = x ◇ x ◇ z ◇ y
3313: x ◇ y = x ◇ x ◇ z ◇ z
3314: x ◇ y = x ◇ x ◇ z ◇ w
3315: x ◇ y = x ◇ y ◇ x ◇ x
3316: x ◇ y = x ◇ y ◇ x ◇ y
3317: x ◇ y = x ◇ y ◇ x ◇ z
3318: x ◇ y = x ◇ y ◇ y ◇ x
3319: x ◇ y = x ◇ y ◇ y ◇ y
3320: x ◇ y = x ◇ y ◇ y ◇ z
3321: x ◇ y = x ◇ y ◇ z ◇ x
3322: x ◇ y = x ◇ y ◇ z ◇ y
3323: x ◇ y = x ◇ y ◇ z ◇ z
3324: x ◇ y = x ◇ y ◇ z ◇ w
3325: x ◇ y = x ◇ z ◇ x ◇ x
3326: x ◇ y = x ◇ z ◇ x ◇ y
3327: x ◇ y = x ◇ z ◇ x ◇ z
3328: x ◇ y = x ◇ z ◇ x ◇ w
3329: x ◇ y = x ◇ z ◇ y ◇ x
3330: x ◇ y = x ◇ z ◇ y ◇ y
3331: x ◇ y = x ◇ z ◇ y ◇ z
3332: x ◇ y = x ◇ z ◇ y ◇ w
3333: x ◇ y = x ◇ z ◇ z ◇ x
3334: x ◇ y = x ◇ z ◇ z ◇ y
3335: x ◇ y = x ◇ z ◇ z ◇ z
3336: x ◇ y = x ◇ z ◇ z ◇ w
3337: x ◇ y = x ◇ z ◇ w ◇ x
3338: x ◇ y = x ◇ z ◇ w ◇ y
3339: x ◇ y = x ◇ z ◇ w ◇ z
3340: x ◇ y = x ◇ z ◇ w ◇ w
3341: x ◇ y = x ◇ z ◇ w ◇ u
3342: x ◇ y = y ◇ x ◇ x ◇ x
3343: x ◇ y = y ◇ x ◇ x ◇ y
3344: x ◇ y = y ◇ x ◇ x ◇ z
3345: x ◇ y = y ◇ x ◇ y ◇ x
3346: x ◇ y = y ◇ x ◇ y ◇ y
3347: x ◇ y = y ◇ x ◇ y ◇ z
3348: x ◇ y = y ◇ x ◇ z ◇ x
3349: x ◇ y = y ◇ x ◇ z ◇ y
3350: x ◇ y = y ◇ x ◇ z ◇ z
3351: x ◇ y = y ◇ x ◇ z ◇ w
3352: x ◇ y = y ◇ y ◇ x ◇ x
3353: x ◇ y = y ◇ y ◇ x ◇ y
3354: x ◇ y = y ◇ y ◇ x ◇ z
3355: x ◇ y = y ◇ y ◇ y ◇ x
3356: x ◇ y = y ◇ y ◇ y ◇ y
3357: x ◇ y = y ◇ y ◇ y ◇ z
3358: x ◇ y = y ◇ y ◇ z ◇ x
3359: x ◇ y = y ◇ y ◇ z ◇ y
3360: x ◇ y = y ◇ y ◇ z ◇ z
3361: x ◇ y = y ◇ y ◇ z ◇ w
3362: x ◇ y = y ◇ z ◇ x ◇ x
3363: x ◇ y = y ◇ z ◇ x ◇ y
3364: x ◇ y = y ◇ z ◇ x ◇ z
3365: x ◇ y = y ◇ z ◇ x ◇ w
3366: x ◇ y = y ◇ z ◇ y ◇ x
3367: x ◇ y = y ◇ z ◇ y ◇ y
3368: x ◇ y = y ◇ z ◇ y ◇ z
3369: x ◇ y = y ◇ z ◇ y ◇ w
3370: x ◇ y = y ◇ z ◇ z ◇ x
3371: x ◇ y = y ◇ z ◇ z ◇ y
3372: x ◇ y = y ◇ z ◇ z ◇ z
3373: x ◇ y = y ◇ z ◇ z ◇ w
3374: x ◇ y = y ◇ z ◇ w ◇ x
3375: x ◇ y = y ◇ z ◇ w ◇ y
3376: x ◇ y = y ◇ z ◇ w ◇ z
3377: x ◇ y = y ◇ z ◇ w ◇ w
3378: x ◇ y = y ◇ z ◇ w ◇ u
3379: x ◇ y = z ◇ x ◇ x ◇ x
3380: x ◇ y = z ◇ x ◇ x ◇ y
3381: x ◇ y = z ◇ x ◇ x ◇ z
3382: x ◇ y = z ◇ x ◇ x ◇ w
3383: x ◇ y = z ◇ x ◇ y ◇ x
3384: x ◇ y = z ◇ x ◇ y ◇ y
3385: x ◇ y = z ◇ x ◇ y ◇ z
3386: x ◇ y = z ◇ x ◇ y ◇ w
3387: x ◇ y = z ◇ x ◇ z ◇ x
3388: x ◇ y = z ◇ x ◇ z ◇ y
3389: x ◇ y = z ◇ x ◇ z ◇ z
3390: x ◇ y = z ◇ x ◇ z ◇ w
3391: x ◇ y = z ◇ x ◇ w ◇ x
3392: x ◇ y = z ◇ x ◇ w ◇ y
3393: x ◇ y = z ◇ x ◇ w ◇ z
3394: x ◇ y = z ◇ x ◇ w ◇ w
3395: x ◇ y = z ◇ x ◇ w ◇ u
3396: x ◇ y = z ◇ y ◇ x ◇ x
3397: x ◇ y = z ◇ y ◇ x ◇ y
3398: x ◇ y = z ◇ y ◇ x ◇ z
3399: x ◇ y = z ◇ y ◇ x ◇ w
3400: x ◇ y = z ◇ y ◇ y ◇ x
3401: x ◇ y = z ◇ y ◇ y ◇ y
3402: x ◇ y = z ◇ y ◇ y ◇ z
3403: x ◇ y = z ◇ y ◇ y ◇ w
3404: x ◇ y = z ◇ y ◇ z ◇ x
3405: x ◇ y = z ◇ y ◇ z ◇ y
3406: x ◇ y = z ◇ y ◇ z ◇ z
3407: x ◇ y = z ◇ y ◇ z ◇ w
3408: x ◇ y = z ◇ y ◇ w ◇ x
3409: x ◇ y = z ◇ y ◇ w ◇ y
3410: x ◇ y = z ◇ y ◇ w ◇ z
3411: x ◇ y = z ◇ y ◇ w ◇ w
3412: x ◇ y = z ◇ y ◇ w ◇ u
3413: x ◇ y = z ◇ z ◇ x ◇ x
3414: x ◇ y = z ◇ z ◇ x ◇ y
3415: x ◇ y = z ◇ z ◇ x ◇ z
3416: x ◇ y = z ◇ z ◇ x ◇ w
3417: x ◇ y = z ◇ z ◇ y ◇ x
3418: x ◇ y = z ◇ z ◇ y ◇ y
3419: x ◇ y = z ◇ z ◇ y ◇ z
3420: x ◇ y = z ◇ z ◇ y ◇ w
3421: x ◇ y = z ◇ z ◇ z ◇ x
3422: x ◇ y = z ◇ z ◇ z ◇ y
3423: x ◇ y = z ◇ z ◇ z ◇ z
3424: x ◇ y = z ◇ z ◇ z ◇ w
3425: x ◇ y = z ◇ z ◇ w ◇ x
3426: x ◇ y = z ◇ z ◇ w ◇ y
3427: x ◇ y = z ◇ z ◇ w ◇ z
3428: x ◇ y = z ◇ z ◇ w ◇ w
3429: x ◇ y = z ◇ z ◇ w ◇ u
3430: x ◇ y = z ◇ w ◇ x ◇ x
3431: x ◇ y = z ◇ w ◇ x ◇ y
3432: x ◇ y = z ◇ w ◇ x ◇ z
3433: x ◇ y = z ◇ w ◇ x ◇ w
3434: x ◇ y = z ◇ w ◇ x ◇ u
3435: x ◇ y = z ◇ w ◇ y ◇ x
3436: x ◇ y = z ◇ w ◇ y ◇ y
3437: x ◇ y = z ◇ w ◇ y ◇ z
3438: x ◇ y = z ◇ w ◇ y ◇ w
3439: x ◇ y = z ◇ w ◇ y ◇ u
3440: x ◇ y = z ◇ w ◇ z ◇ x
3441: x ◇ y = z ◇ w ◇ z ◇ y
3442: x ◇ y = z ◇ w ◇ z ◇ z
3443: x ◇ y = z ◇ w ◇ z ◇ w
3444: x ◇ y = z ◇ w ◇ z ◇ u
3445: x ◇ y = z ◇ w ◇ w ◇ x
3446: x ◇ y = z ◇ w ◇ w ◇ y
3447: x ◇ y = z ◇ w ◇ w ◇ z
3448: x ◇ y = z ◇ w ◇ w ◇ w
3449: x ◇ y = z ◇ w ◇ w ◇ u
3450: x ◇ y = z ◇ w ◇ u ◇ x
3451: x ◇ y = z ◇ w ◇ u ◇ y
3452: x ◇ y = z ◇ w ◇ u ◇ z
3453: x ◇ y = z ◇ w ◇ u ◇ w
3454: x ◇ y = z ◇ w ◇ u ◇ u
3455: x ◇ y = z ◇ w ◇ u ◇ v
4268: x ◇ x ◇ x = x ◇ x ◇ y
4269: x ◇ x ◇ x = x ◇ y ◇ x
4270: x ◇ x ◇ x = x ◇ y ◇ y
4271: x ◇ x ◇ x = x ◇ y ◇ z
4272: x ◇ x ◇ x = y ◇ x ◇ x
4273: x ◇ x ◇ x = y ◇ x ◇ y
4274: x ◇ x ◇ x = y ◇ x ◇ z
4275: x ◇ x ◇ x = y ◇ y ◇ x
4276: x ◇ x ◇ x = y ◇ y ◇ y
4277: x ◇ x ◇ x = y ◇ y ◇ z
4278: x ◇ x ◇ x = y ◇ z ◇ x
4279: x ◇ x ◇ x = y ◇ z ◇ y
4280: x ◇ x ◇ x = y ◇ z ◇ z
4281: x ◇ x ◇ x = y ◇ z ◇ w
4282: x ◇ x ◇ y = x ◇ x ◇ z
4283: x ◇ x ◇ y = x ◇ y ◇ x
4284: x ◇ x ◇ y = x ◇ y ◇ y
4285: x ◇ x ◇ y = x ◇ y ◇ z
4286: x ◇ x ◇ y = x ◇ z ◇ x
4287: x ◇ x ◇ y = x ◇ z ◇ y
4288: x ◇ x ◇ y = x ◇ z ◇ z
4289: x ◇ x ◇ y = x ◇ z ◇ w
4290: x ◇ x ◇ y = y ◇ x ◇ x
4291: x ◇ x ◇ y = y ◇ x ◇ y
4292: x ◇ x ◇ y = y ◇ x ◇ z
4293: x ◇ x ◇ y = y ◇ y ◇ x
4294: x ◇ x ◇ y = y ◇ y ◇ z
4295: x ◇ x ◇ y = y ◇ z ◇ x
4296: x ◇ x ◇ y = y ◇ z ◇ y
4297: x ◇ x ◇ y = y ◇ z ◇ z
4298: x ◇ x ◇ y = y ◇ z ◇ w
4299: x ◇ x ◇ y = z ◇ x ◇ x
4300: x ◇ x ◇ y = z ◇ x ◇ y
4301: x ◇ x ◇ y = z ◇ x ◇ z
4302: x ◇ x ◇ y = z ◇ x ◇ w
4303: x ◇ x ◇ y = z ◇ y ◇ x
4304: x ◇ x ◇ y = z ◇ y ◇ y
4305: x ◇ x ◇ y = z ◇ y ◇ z
4306: x ◇ x ◇ y = z ◇ y ◇ w
4307: x ◇ x ◇ y = z ◇ z ◇ y
4308: x ◇ x ◇ y = z ◇ z ◇ w
4309: x ◇ x ◇ y = z ◇ w ◇ x
4310: x ◇ x ◇ y = z ◇ w ◇ y
4311: x ◇ x ◇ y = z ◇ w ◇ z
4312: x ◇ x ◇ y = z ◇ w ◇ w
4313: x ◇ x ◇ y = z ◇ w ◇ u
4314: x ◇ y ◇ x = x ◇ y ◇ y
4315: x ◇ y ◇ x = x ◇ y ◇ z
4316: x ◇ y ◇ x = x ◇ z ◇ x
4317: x ◇ y ◇ x = x ◇ z ◇ y
4318: x ◇ y ◇ x = x ◇ z ◇ z
4319: x ◇ y ◇ x = x ◇ z ◇ w
4320: x ◇ y ◇ x = y ◇ x ◇ x
4321: x ◇ y ◇ x = y ◇ x ◇ y
4322: x ◇ y ◇ x = y ◇ x ◇ z
4323: x ◇ y ◇ x = y ◇ z ◇ x
4324: x ◇ y ◇ x = y ◇ z ◇ y
4325: x ◇ y ◇ x = y ◇ z ◇ z
4326: x ◇ y ◇ x = y ◇ z ◇ w
4327: x ◇ y ◇ x = z ◇ x ◇ x
4328: x ◇ y ◇ x = z ◇ x ◇ y
4329: x ◇ y ◇ x = z ◇ x ◇ w
4330: x ◇ y ◇ x = z ◇ y ◇ x
4331: x ◇ y ◇ x = z ◇ y ◇ y
4332: x ◇ y ◇ x = z ◇ y ◇ z
4333: x ◇ y ◇ x = z ◇ y ◇ w
4334: x ◇ y ◇ x = z ◇ w ◇ x
4335: x ◇ y ◇ x = z ◇ w ◇ y
4336: x ◇ y ◇ x = z ◇ w ◇ z
4337: x ◇ y ◇ x = z ◇ w ◇ w
4338: x ◇ y ◇ x = z ◇ w ◇ u
4339: x ◇ y ◇ y = x ◇ y ◇ z
4340: x ◇ y ◇ y = x ◇ z ◇ y
4341: x ◇ y ◇ y = x ◇ z ◇ z
4342: x ◇ y ◇ y = x ◇ z ◇ w
4343: x ◇ y ◇ y = y ◇ x ◇ x
4344: x ◇ y ◇ y = y ◇ x ◇ z
4345: x ◇ y ◇ y = y ◇ z ◇ x
4346: x ◇ y ◇ y = y ◇ z ◇ z
4347: x ◇ y ◇ y = y ◇ z ◇ w
4348: x ◇ y ◇ y = z ◇ x ◇ y
4349: x ◇ y ◇ y = z ◇ x ◇ w
4350: x ◇ y ◇ y = z ◇ y ◇ x
4351: x ◇ y ◇ y = z ◇ y ◇ y
4352: x ◇ y ◇ y = z ◇ y ◇ w
4353: x ◇ y ◇ y = z ◇ w ◇ x
4354: x ◇ y ◇ y = z ◇ w ◇ y
4355: x ◇ y ◇ y = z ◇ w ◇ w
4356: x ◇ y ◇ y = z ◇ w ◇ u
4357: x ◇ y ◇ z = x ◇ y ◇ w
4358: x ◇ y ◇ z = x ◇ z ◇ y
4359: x ◇ y ◇ z = x ◇ z ◇ w
4360: x ◇ y ◇ z = x ◇ w ◇ z
4361: x ◇ y ◇ z = x ◇ w ◇ u
4362: x ◇ y ◇ z = y ◇ x ◇ z
4363: x ◇ y ◇ z = y ◇ x ◇ w
4364: x ◇ y ◇ z = y ◇ z ◇ x
4365: x ◇ y ◇ z = y ◇ z ◇ w
4366: x ◇ y ◇ z = y ◇ w ◇ x
4367: x ◇ y ◇ z = y ◇ w ◇ z
4368: x ◇ y ◇ z = y ◇ w ◇ u
4369: x ◇ y ◇ z = z ◇ y ◇ x
4370: x ◇ y ◇ z = z ◇ y ◇ w
4371: x ◇ y ◇ z = z ◇ w ◇ x
4372: x ◇ y ◇ z = z ◇ w ◇ y
4373: x ◇ y ◇ z = z ◇ w ◇ u
4374: x ◇ y ◇ z = w ◇ y ◇ z
4375: x ◇ y ◇ z = w ◇ y ◇ u
4376: x ◇ y ◇ z = w ◇ z ◇ y
4377: x ◇ y ◇ z = w ◇ z ◇ u
4378: x ◇ y ◇ z = w ◇ u ◇ z
4379: x ◇ y ◇ z = w ◇ u ◇ v


==> associative_theories.json <==
[
  {"id": 1, "early": [4512], "long": [1, 4512], "dual": [4512]},
  {"id": 2, "early": [2, 4512], "long": [1, 2, 3, 4, 5, 8, 10, 11, 14, 16, 38, 39, 40, 41, 43, 47, 56, 66, 75, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 318, 323, 325, 326, 327, 329, 332, 333, 343, 411, 419, 429, 440, 477, 504, 513, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 3306, 3308, 3309, 3315, 3316, 3319, 3322, 3323, 3326, 3331, 3334, 3342, 3346, 3350, 3353, 3388, 3414, 4268, 4269, 4270, 4271, 4272, 4273, 4274, 4275, 4276, 4277, 4278, 4279, 4280, 4283, 4284, 4286, 4287, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4300, 4301, 4304, 4305, 4314, 4315, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [2, 4512]},
  {"id": 3, "early": [3, 4512], "long": [1, 3, 8, 47, 307, 323, 326, 411, 3253, 3306, 3309, 3316, 3319, 4284, 4512], "dual": [3, 4512]},
  {"id": 4, "early": [4, 4512], "long": [1, 3, 4, 8, 10, 11, 38, 47, 56, 307, 308, 309, 310, 311, 323, 325, 326, 327, 329, 411, 419, 429, 440, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3306, 3308, 3309, 3315, 3316, 3319, 3322, 3323, 3326, 3331, 3334, 4268, 4269, 4270, 4271, 4283, 4284, 4286, 4287, 4288, 4314, 4315, 4318, 4358, 4512], "dual": [5, 4512]},
  {"id": 5, "early": [5, 4512], "long": [1, 3, 5, 8, 10, 16, 39, 47, 75, 307, 309, 312, 315, 318, 323, 326, 329, 333, 343, 411, 419, 429, 513, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 3300, 3306, 3309, 3316, 3319, 3322, 3326, 3334, 3346, 3353, 3388, 3414, 4269, 4272, 4275, 4278, 4284, 4287, 4291, 4296, 4300, 4304, 4320, 4327, 4362, 4512], "dual": [4, 4512]},
  {"id": 6, "early": [8, 4512], "long": [1, 8, 411, 3253, 3306, 3319, 4512], "dual": [8, 4512]},
  {"id": 7, "early": [10, 4512], "long": [1, 3, 8, 10, 47, 307, 309, 323, 326, 329, 411, 419, 429, 3253, 3255, 3258, 3261, 3264, 3306, 3309, 3316, 3319, 3322, 3326, 3334, 4269, 4284, 4287, 4512], "dual": [10, 4512]},
  {"id": 8, "early": [11, 4512], "long": [1, 8, 11, 411, 419, 429, 440, 3253, 3256, 3259, 3261, 3306, 3308, 3315, 3319, 3323, 3331, 3334, 4270, 4283, 4358, 4512], "dual": [16, 4512]},
  {"id": 9, "early": [14, 4512], "long": [1, 8, 11, 14, 16, 40, 43, 411, 419, 429, 440, 477, 504, 513, 3253, 3256, 3259, 3261, 3271, 3278, 3306, 3308, 3315, 3319, 3323, 3331, 3334, 3342, 3346, 3350, 3353, 3388, 3414, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4362, 4364, 4369, 4512], "dual": [14, 4512]},
  {"id": 10, "early": [16, 4512], "long": [1, 8, 16, 411, 419, 429, 513, 3253, 3261, 3271, 3278, 3306, 3319, 3334, 3346, 3353, 3388, 3414, 4275, 4320, 4362, 4512], "dual": [11, 4512]},
  {"id": 11, "early": [38, 4512], "long": [1, 38, 307, 308, 309, 310, 311, 323, 325, 326, 327, 329, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3306, 3308, 3309, 3315, 3316, 3319, 3322, 3323, 3326, 3331, 3334, 4268, 4269, 4270, 4271, 4283, 4284, 4286, 4287, 4288, 4314, 4315, 4318, 4358, 4512], "dual": [39, 4512]},
  {"id": 12, "early": [39, 4512], "long": [1, 39, 307, 309, 312, 315, 318, 323, 326, 329, 333, 343, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 3300, 3306, 3309, 3316, 3319, 3322, 3326, 3334, 3346, 3353, 3388, 3414, 4269, 4272, 4275, 4278, 4284, 4287, 4291, 4296, 4300, 4304, 4320, 4327, 4362, 4512], "dual": [38, 4512]},
  {"id": 13, "early": [38, 39, 4512], "long": [1, 38, 39, 40, 41, 43, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 318, 323, 325, 326, 327, 329, 332, 333, 343, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 3306, 3308, 3309, 3315, 3316, 3319, 3322, 3323, 3326, 3331, 3334, 3342, 3346, 3350, 3353, 3388, 3414, 4268, 4269, 4270, 4271, 4272, 4273, 4274, 4275, 4276, 4277, 4278, 4279, 4280, 4283, 4284, 4286, 4287, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4300, 4301, 4304, 4305, 4314, 4315, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [38, 39, 4512]},
  {"id": 14, "early": [40, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4275, 4290, 4297, 4512], "dual": [40, 4512]},
  {"id": 15, "early": [43, 4512], "long": [1, 43, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4512]},
  {"id": 16, "early": [3, 43, 4512], "long": [1, 3, 8, 43, 47, 307, 323, 325, 326, 332, 333, 411, 3253, 3306, 3308, 3309, 3315, 3316, 3319, 3342, 3346, 3353, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [3, 43, 4512]},
  {"id": 17, "early": [8, 43, 4512], "long": [1, 8, 43, 411, 3253, 3306, 3308, 3315, 3319, 3342, 3346, 3353, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [8, 43, 4512]},
  {"id": 18, "early": [40, 43, 4512], "long": [1, 40, 43, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4362, 4364, 4369, 4512], "dual": [40, 43, 4512]},
  {"id": 19, "early": [47, 4512], "long": [1, 47, 4512], "dual": [47, 4512]},
  {"id": 20, "early": [43, 47, 4512], "long": [1, 43, 47, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 47, 4512]},
  {"id": 21, "early": [56, 4512], "long": [1, 47, 56, 4512], "dual": [75, 4512]},
  {"id": 22, "early": [43, 56, 4512], "long": [1, 43, 47, 56, 66, 75, 4276, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 56, 4512]},
  {"id": 23, "early": [75, 4512], "long": [1, 47, 75, 4512], "dual": [56, 4512]},
  {"id": 24, "early": [56, 75, 4512], "long": [1, 47, 56, 75, 4276, 4512], "dual": [56, 75, 4512]},
  {"id": 25, "early": [307, 4512], "long": [1, 307, 3253, 4512], "dual": [307, 4512]},
  {"id": 26, "early": [40, 307, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3261, 3271, 3278, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 307, 4512]},
  {"id": 27, "early": [43, 307, 4512], "long": [1, 43, 307, 3253, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 307, 4512]},
  {"id": 28, "early": [40, 43, 307, 4512], "long": [1, 40, 43, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [40, 43, 307, 4512]},
  {"id": 29, "early": [308, 4512], "long": [1, 307, 308, 3253, 3255, 3256, 4268, 4512], "dual": [312, 4512]},
  {"id": 30, "early": [309, 4512], "long": [1, 307, 309, 3253, 3255, 3258, 3261, 3264, 4269, 4284, 4512], "dual": [309, 4512]},
  {"id": 31, "early": [40, 309, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4512], "dual": [40, 309, 4512]},
  {"id": 32, "early": [308, 309, 4512], "long": [1, 307, 308, 309, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 4268, 4269, 4270, 4283, 4284, 4286, 4288, 4314, 4318, 4512], "dual": [309, 312, 4512]},
  {"id": 33, "early": [310, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3261, 4268, 4270, 4284, 4288, 4512], "dual": [315, 4512]},
  {"id": 34, "early": [311, 4512], "long": [1, 307, 308, 309, 310, 311, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 4268, 4269, 4270, 4271, 4283, 4284, 4286, 4287, 4288, 4314, 4315, 4318, 4358, 4512], "dual": [318, 4512]},
  {"id": 35, "early": [40, 311, 4512], "long": [1, 40, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 318, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4271, 4272, 4273, 4274, 4275, 4276, 4277, 4278, 4279, 4280, 4283, 4284, 4286, 4287, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4300, 4301, 4304, 4305, 4314, 4315, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [40, 311, 4512]},
  {"id": 36, "early": [43, 311, 4512], "long": [1, 40, 43, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 318, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4271, 4272, 4273, 4274, 4275, 4276, 4277, 4278, 4279, 4280, 4283, 4284, 4286, 4287, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4300, 4301, 4304, 4305, 4314, 4315, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 311, 4512]},
  {"id": 37, "early": [312, 4512], "long": [1, 307, 312, 3253, 3258, 3278, 4272, 4512], "dual": [308, 4512]},
  {"id": 38, "early": [309, 312, 4512], "long": [1, 307, 309, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 4269, 4272, 4275, 4284, 4291, 4296, 4304, 4320, 4327, 4512], "dual": [308, 309, 4512]},
  {"id": 39, "early": [315, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3271, 3278, 4272, 4275, 4284, 4304, 4512], "dual": [310, 4512]},
  {"id": 40, "early": [318, 4512], "long": [1, 307, 309, 312, 315, 318, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 3300, 4269, 4272, 4275, 4278, 4284, 4287, 4291, 4296, 4300, 4304, 4320, 4327, 4362, 4512], "dual": [311, 4512]},
  {"id": 41, "early": [323, 4512], "long": [1, 307, 323, 3253, 3306, 4512], "dual": [326, 4512]},
  {"id": 42, "early": [43, 323, 4512], "long": [1, 43, 307, 323, 325, 326, 332, 333, 3253, 3306, 3308, 3309, 3315, 3316, 3319, 3342, 3346, 3353, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 323, 4512]},
  {"id": 43, "early": [309, 323, 4512], "long": [1, 307, 309, 323, 326, 329, 3253, 3255, 3258, 3261, 3264, 3306, 3309, 3316, 3319, 3322, 3326, 3334, 4269, 4284, 4287, 4512], "dual": [309, 323, 4512]},
  {"id": 44, "early": [312, 323, 4512], "long": [1, 307, 312, 323, 333, 343, 3253, 3258, 3278, 3306, 3316, 3326, 3353, 3414, 4272, 4291, 4300, 4512], "dual": [308, 325, 4512]},
  {"id": 45, "early": [325, 4512], "long": [1, 307, 325, 326, 3253, 3315, 3316, 3319, 4314, 4512], "dual": [333, 4512]},
  {"id": 46, "early": [3, 325, 4512], "long": [1, 3, 8, 47, 307, 323, 325, 326, 411, 3253, 3306, 3308, 3309, 3315, 3316, 3319, 4283, 4284, 4314, 4512], "dual": [3, 333, 4512]},
  {"id": 47, "early": [308, 325, 4512], "long": [1, 307, 308, 325, 326, 327, 3253, 3255, 3256, 3315, 3316, 3319, 3322, 3323, 4268, 4314, 4315, 4512], "dual": [312, 323, 4512]},
  {"id": 48, "early": [323, 325, 4512], "long": [1, 307, 323, 325, 326, 3253, 3306, 3308, 3309, 3315, 3316, 3319, 4283, 4284, 4314, 4512], "dual": [326, 333, 4512]},
  {"id": 49, "early": [326, 4512], "long": [1, 307, 326, 3253, 3319, 4512], "dual": [323, 4512]},
  {"id": 50, "early": [323, 326, 4512], "long": [1, 307, 323, 326, 3253, 3306, 3309, 3316, 3319, 4284, 4512], "dual": [323, 326, 4512]},
  {"id": 51, "early": [333, 4512], "long": [1, 307, 323, 333, 3253, 3306, 3316, 3353, 4291, 4512], "dual": [325, 4512]},
  {"id": 52, "early": [3, 333, 4512], "long": [1, 3, 8, 47, 307, 323, 326, 333, 411, 3253, 3306, 3309, 3316, 3319, 3346, 3353, 4284, 4291, 4320, 4512], "dual": [3, 325, 4512]},
  {"id": 53, "early": [326, 333, 4512], "long": [1, 307, 323, 326, 333, 3253, 3306, 3309, 3316, 3319, 3346, 3353, 4284, 4291, 4320, 4512], "dual": [323, 325, 4512]},
  {"id": 54, "early": [411, 4512], "long": [1, 411, 4512], "dual": [411, 4512]},
  {"id": 55, "early": [43, 411, 4512], "long": [1, 43, 411, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 411, 4512]},
  {"id": 56, "early": [419, 4512], "long": [1, 8, 411, 419, 429, 3253, 3261, 3306, 3319, 3334, 4512], "dual": [2, 4512]},
  {"id": 57, "early": [429, 4512], "long": [1, 8, 411, 429, 3253, 3306, 3319, 4512], "dual": [429, 4512]},
  {"id": 58, "early": [440, 4512], "long": [1, 411, 440, 4512], "dual": [513, 4512]},
  {"id": 59, "early": [43, 440, 4512], "long": [1, 43, 411, 440, 477, 504, 513, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 440, 4512]},
  {"id": 60, "early": [504, 4512], "long": [1, 411, 440, 504, 513, 4290, 4512], "dual": [504, 4512]},
  {"id": 61, "early": [513, 4512], "long": [1, 411, 513, 4512], "dual": [440, 4512]},
  {"id": 62, "early": [440, 513, 4512], "long": [1, 411, 440, 513, 4512], "dual": [440, 513, 4512]},
  {"id": 63, "early": [3253, 4512], "long": [1, 3253, 4512], "dual": [3253, 4512]},
  {"id": 64, "early": [43, 3253, 4512], "long": [1, 43, 3253, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 3253, 4512]},
  {"id": 65, "early": [3255, 4512], "long": [1, 307, 3253, 3255, 4512], "dual": [3258, 4512]},
  {"id": 66, "early": [326, 3255, 4512], "long": [1, 307, 326, 3253, 3255, 3316, 3319, 3322, 4512], "dual": [323, 3258, 4512]},
  {"id": 67, "early": [3256, 4512], "long": [1, 3253, 3256, 4512], "dual": [3278, 4512]},
  {"id": 68, "early": [3258, 4512], "long": [1, 307, 3253, 3258, 4512], "dual": [3255, 4512]},
  {"id": 69, "early": [323, 3258, 4512], "long": [1, 307, 323, 3253, 3258, 3306, 3316, 3326, 4512], "dual": [326, 3255, 4512]},
  {"id": 70, "early": [3255, 3258, 4512], "long": [1, 307, 3253, 3255, 3258, 3261, 4284, 4512], "dual": [3255, 3258, 4512]},
  {"id": 71, "early": [3259, 4512], "long": [1, 3253, 3256, 3259, 3261, 4270, 4512], "dual": [3271, 4512]},
  {"id": 72, "early": [3260, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 4268, 4270, 4284, 4288, 4512], "dual": [3274, 4512]},
  {"id": 73, "early": [40, 3260, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3271, 3273, 3278, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3265, 4512]},
  {"id": 74, "early": [3261, 4512], "long": [1, 3253, 3261, 4512], "dual": [3261, 4512]},
  {"id": 75, "early": [3264, 4512], "long": [1, 307, 3253, 3255, 3258, 3261, 3264, 4284, 4512], "dual": [3264, 4512]},
  {"id": 76, "early": [40, 3264, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3261, 3264, 3271, 3275, 3278, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3264, 4512]},
  {"id": 77, "early": [308, 3264, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3261, 3264, 4268, 4270, 4284, 4288, 4512], "dual": [312, 3264, 4512]},
  {"id": 78, "early": [312, 3264, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3278, 4272, 4275, 4284, 4304, 4512], "dual": [308, 3264, 4512]},
  {"id": 79, "early": [3260, 3264, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 4268, 4270, 4284, 4288, 4512], "dual": [3264, 3274, 4512]},
  {"id": 80, "early": [40, 3260, 3264, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3271, 3273, 3275, 3278, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3264, 3265, 4512]},
  {"id": 81, "early": [3265, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3261, 3265, 4268, 4270, 4284, 4288, 4512], "dual": [3292, 4512]},
  {"id": 82, "early": [40, 3265, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3261, 3265, 3271, 3274, 3278, 3290, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3260, 4512]},
  {"id": 83, "early": [3260, 3265, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3265, 4268, 4270, 4284, 4288, 4512], "dual": [3274, 3292, 4512]},
  {"id": 84, "early": [40, 3260, 3265, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3265, 3271, 3273, 3274, 3278, 3290, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3260, 3265, 4512]},
  {"id": 85, "early": [3264, 3265, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3261, 3264, 3265, 4268, 4270, 4284, 4288, 4512], "dual": [3264, 3292, 4512]},
  {"id": 86, "early": [40, 3264, 3265, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3261, 3264, 3265, 3271, 3274, 3275, 3278, 3290, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3260, 3264, 4512]},
  {"id": 87, "early": [3260, 3264, 3265, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 4268, 4270, 4284, 4288, 4512], "dual": [3264, 3274, 3292, 4512]},
  {"id": 88, "early": [40, 3260, 3264, 3265, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3260, 3264, 3265, 4512]},
  {"id": 89, "early": [3267, 4512], "long": [1, 307, 308, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 4268, 4270, 4284, 4288, 4512], "dual": [3300, 4512]},
  {"id": 90, "early": [40, 3267, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [40, 3267, 4512]},
  {"id": 91, "early": [43, 3267, 4512], "long": [1, 40, 43, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 3267, 4512]},
  {"id": 92, "early": [309, 3267, 4512], "long": [1, 307, 308, 309, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 4268, 4269, 4270, 4283, 4284, 4286, 4288, 4314, 4318, 4512], "dual": [309, 3300, 4512]},
  {"id": 93, "early": [40, 309, 3267, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4512], "dual": [40, 309, 3267, 4512]},
  {"id": 94, "early": [3271, 4512], "long": [1, 3253, 3261, 3271, 3278, 4275, 4512], "dual": [3259, 4512]},
  {"id": 95, "early": [3274, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3271, 3274, 3278, 4272, 4275, 4284, 4304, 4512], "dual": [3260, 4512]},
  {"id": 96, "early": [3264, 3274, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 4272, 4275, 4284, 4304, 4512], "dual": [3260, 3264, 4512]},
  {"id": 97, "early": [3278, 4512], "long": [1, 3253, 3278, 4512], "dual": [3256, 4512]},
  {"id": 98, "early": [3292, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3271, 3278, 3292, 4272, 4275, 4284, 4304, 4512], "dual": [3265, 4512]},
  {"id": 99, "early": [3264, 3292, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3278, 3292, 4272, 4275, 4284, 4304, 4512], "dual": [3264, 3265, 4512]},
  {"id": 100, "early": [3274, 3292, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3271, 3274, 3278, 3292, 4272, 4275, 4284, 4304, 4512], "dual": [3260, 3265, 4512]},
  {"id": 101, "early": [3264, 3274, 3292, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 4272, 4275, 4284, 4304, 4512], "dual": [3260, 3264, 3265, 4512]},
  {"id": 102, "early": [3300, 4512], "long": [1, 307, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 3300, 4272, 4275, 4284, 4304, 4512], "dual": [3267, 4512]},
  {"id": 103, "early": [309, 3300, 4512], "long": [1, 307, 309, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 3300, 4269, 4272, 4275, 4284, 4291, 4296, 4304, 4320, 4327, 4512], "dual": [309, 3267, 4512]},
  {"id": 104, "early": [3306, 4512], "long": [1, 3253, 3306, 4512], "dual": [3319, 4512]},
  {"id": 105, "early": [40, 3306, 4512], "long": [1, 40, 43, 3253, 3256, 3259, 3261, 3271, 3278, 3306, 3308, 3315, 3319, 3323, 3331, 3334, 3342, 3346, 3350, 3353, 3388, 3414, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4362, 4364, 4369, 4512], "dual": [40, 3306, 4512]},
  {"id": 106, "early": [43, 3306, 4512], "long": [1, 43, 3253, 3306, 3308, 3315, 3319, 3342, 3346, 3353, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 3306, 4512]},
  {"id": 107, "early": [3256, 3306, 4512], "long": [1, 3253, 3256, 3259, 3261, 3306, 3308, 3315, 3319, 3323, 3331, 3334, 4270, 4283, 4358, 4512], "dual": [3271, 3306, 4512]},
  {"id": 108, "early": [3261, 3306, 4512], "long": [1, 3253, 3261, 3306, 3319, 3334, 4512], "dual": [3261, 3306, 4512]},
  {"id": 109, "early": [3271, 3306, 4512], "long": [1, 3253, 3261, 3271, 3278, 3306, 3319, 3334, 3346, 3353, 3388, 3414, 4275, 4320, 4362, 4512], "dual": [3256, 3306, 4512]},
  {"id": 110, "early": [3278, 3306, 4512], "long": [1, 3253, 3278, 3306, 3353, 3414, 4512], "dual": [3256, 3315, 4512]},
  {"id": 111, "early": [3308, 4512], "long": [1, 3253, 3306, 3308, 3315, 3319, 4283, 4512], "dual": [3346, 4512]},
  {"id": 112, "early": [8, 3308, 4512], "long": [1, 8, 411, 3253, 3306, 3308, 3315, 3319, 4283, 4512], "dual": [8, 3346, 4512]},
  {"id": 113, "early": [3315, 4512], "long": [1, 3253, 3315, 3319, 4512], "dual": [3353, 4512]},
  {"id": 114, "early": [8, 3315, 4512], "long": [1, 8, 411, 3253, 3306, 3315, 3319, 4512], "dual": [8, 3353, 4512]},
  {"id": 115, "early": [3256, 3315, 4512], "long": [1, 3253, 3256, 3315, 3319, 3323, 4512], "dual": [3278, 3306, 4512]},
  {"id": 116, "early": [3306, 3315, 4512], "long": [1, 3253, 3306, 3315, 3319, 4512], "dual": [3319, 3353, 4512]},
  {"id": 117, "early": [3316, 4512], "long": [1, 307, 3253, 3316, 4512], "dual": [3316, 4512]},
  {"id": 118, "early": [323, 3316, 4512], "long": [1, 307, 323, 3253, 3306, 3316, 4512], "dual": [326, 3316, 4512]},
  {"id": 119, "early": [326, 3316, 4512], "long": [1, 307, 326, 3253, 3316, 3319, 4512], "dual": [323, 3316, 4512]},
  {"id": 120, "early": [3319, 4512], "long": [1, 3253, 3319, 4512], "dual": [3306, 4512]},
  {"id": 121, "early": [3306, 3319, 4512], "long": [1, 3253, 3306, 3319, 4512], "dual": [3306, 3319, 4512]},
  {"id": 122, "early": [3346, 4512], "long": [1, 3253, 3306, 3319, 3346, 3353, 4320, 4512], "dual": [3308, 4512]},
  {"id": 123, "early": [8, 3346, 4512], "long": [1, 8, 411, 3253, 3306, 3319, 3346, 3353, 4320, 4512], "dual": [8, 3308, 4512]},
  {"id": 124, "early": [3353, 4512], "long": [1, 3253, 3306, 3353, 4512], "dual": [3315, 4512]},
  {"id": 125, "early": [8, 3353, 4512], "long": [1, 8, 411, 3253, 3306, 3319, 3353, 4512], "dual": [8, 3315, 4512]},
  {"id": 126, "early": [3319, 3353, 4512], "long": [1, 3253, 3306, 3319, 3353, 4512], "dual": [3306, 3315, 4512]},
  {"id": 127, "early": [4268, 4512], "long": [1, 4268, 4512], "dual": [4272, 4512]},
  {"id": 128, "early": [43, 4268, 4512], "long": [1, 43, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4268, 4512]},
  {"id": 129, "early": [4269, 4512], "long": [1, 4269, 4512], "dual": [4269, 4512]},
  {"id": 130, "early": [4268, 4269, 4512], "long": [1, 4268, 4269, 4283, 4286, 4512], "dual": [4269, 4272, 4512]},
  {"id": 131, "early": [4270, 4512], "long": [1, 4270, 4512], "dual": [4275, 4512]},
  {"id": 132, "early": [43, 4270, 4512], "long": [1, 43, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4270, 4512]},
  {"id": 133, "early": [4268, 4270, 4512], "long": [1, 4268, 4270, 4284, 4288, 4512], "dual": [4272, 4275, 4512]},
  {"id": 134, "early": [4269, 4270, 4512], "long": [1, 4269, 4270, 4314, 4318, 4512], "dual": [4269, 4275, 4512]},
  {"id": 135, "early": [4268, 4269, 4270, 4512], "long": [1, 4268, 4269, 4270, 4283, 4284, 4286, 4288, 4314, 4318, 4512], "dual": [4269, 4272, 4275, 4512]},
  {"id": 136, "early": [4271, 4512], "long": [1, 4268, 4269, 4270, 4271, 4283, 4284, 4286, 4287, 4288, 4314, 4315, 4318, 4358, 4512], "dual": [4278, 4512]},
  {"id": 137, "early": [43, 4271, 4512], "long": [1, 43, 4268, 4269, 4270, 4271, 4272, 4273, 4274, 4275, 4276, 4277, 4278, 4279, 4280, 4283, 4284, 4286, 4287, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4300, 4301, 4304, 4305, 4314, 4315, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4271, 4512]},
  {"id": 138, "early": [4272, 4512], "long": [1, 4272, 4512], "dual": [4268, 4512]},
  {"id": 139, "early": [4268, 4272, 4512], "long": [1, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4512], "dual": [4268, 4272, 4512]},
  {"id": 140, "early": [4269, 4272, 4512], "long": [1, 4269, 4272, 4320, 4327, 4512], "dual": [4268, 4269, 4512]},
  {"id": 141, "early": [4268, 4269, 4272, 4512], "long": [1, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4512], "dual": [4268, 4269, 4272, 4512]},
  {"id": 142, "early": [4270, 4272, 4512], "long": [1, 4270, 4272, 4276, 4280, 4343, 4512], "dual": [4268, 4275, 4512]},
  {"id": 143, "early": [4269, 4270, 4272, 4512], "long": [1, 4269, 4270, 4272, 4273, 4276, 4279, 4280, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4512], "dual": [4268, 4273, 4512]},
  {"id": 144, "early": [4271, 4272, 4512], "long": [1, 4268, 4269, 4270, 4271, 4272, 4273, 4274, 4275, 4276, 4277, 4278, 4279, 4280, 4283, 4284, 4286, 4287, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4300, 4301, 4304, 4305, 4314, 4315, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [4271, 4272, 4512]},
  {"id": 145, "early": [4273, 4512], "long": [1, 4273, 4512], "dual": [4273, 4512]},
  {"id": 146, "early": [40, 4273, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4512], "dual": [40, 4273, 4512]},
  {"id": 147, "early": [4268, 4273, 4512], "long": [1, 4268, 4269, 4273, 4275, 4276, 4277, 4279, 4283, 4286, 4291, 4293, 4296, 4301, 4305, 4321, 4512], "dual": [4269, 4270, 4272, 4512]},
  {"id": 148, "early": [4269, 4273, 4512], "long": [1, 4269, 4273, 4276, 4279, 4321, 4512], "dual": [4269, 4273, 4512]},
  {"id": 149, "early": [4270, 4273, 4512], "long": [1, 4270, 4273, 4320, 4325, 4512], "dual": [4273, 4275, 4512]},
  {"id": 150, "early": [4275, 4512], "long": [1, 4275, 4512], "dual": [4270, 4512]},
  {"id": 151, "early": [4268, 4275, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4512], "dual": [4270, 4272, 4512]},
  {"id": 152, "early": [4269, 4275, 4512], "long": [1, 4269, 4275, 4291, 4296, 4512], "dual": [4269, 4270, 4512]},
  {"id": 153, "early": [4270, 4275, 4512], "long": [1, 4270, 4275, 4290, 4297, 4512], "dual": [4270, 4275, 4512]},
  {"id": 154, "early": [4272, 4275, 4512], "long": [1, 4272, 4275, 4284, 4304, 4512], "dual": [4268, 4270, 4512]},
  {"id": 155, "early": [4269, 4272, 4275, 4512], "long": [1, 4269, 4272, 4275, 4284, 4291, 4296, 4304, 4320, 4327, 4512], "dual": [4268, 4269, 4270, 4512]},
  {"id": 156, "early": [4273, 4275, 4512], "long": [1, 4273, 4275, 4283, 4305, 4512], "dual": [4270, 4273, 4512]},
  {"id": 157, "early": [4270, 4273, 4275, 4512], "long": [1, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4512], "dual": [4270, 4273, 4275, 4512]},
  {"id": 158, "early": [4276, 4512], "long": [1, 4276, 4512], "dual": [4276, 4512]},
  {"id": 159, "early": [43, 4276, 4512], "long": [1, 43, 4276, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4276, 4512]},
  {"id": 160, "early": [4278, 4512], "long": [1, 4269, 4272, 4275, 4278, 4284, 4287, 4291, 4296, 4300, 4304, 4320, 4327, 4362, 4512], "dual": [4271, 4512]},
  {"id": 161, "early": [4283, 4512], "long": [1, 4283, 4512], "dual": [4320, 4512]},
  {"id": 162, "early": [47, 4283, 4512], "long": [1, 47, 4283, 4512], "dual": [47, 4320, 4512]},
  {"id": 163, "early": [56, 4283, 4512], "long": [1, 47, 56, 4283, 4358, 4512], "dual": [75, 4320, 4512]},
  {"id": 164, "early": [307, 4283, 4512], "long": [1, 307, 3253, 4283, 4512], "dual": [307, 4320, 4512]},
  {"id": 165, "early": [326, 4283, 4512], "long": [1, 307, 326, 3253, 3319, 4283, 4512], "dual": [323, 4320, 4512]},
  {"id": 166, "early": [411, 4283, 4512], "long": [1, 411, 4283, 4512], "dual": [411, 4320, 4512]},
  {"id": 167, "early": [440, 4283, 4512], "long": [1, 411, 440, 4283, 4358, 4512], "dual": [513, 4320, 4512]},
  {"id": 168, "early": [3253, 4283, 4512], "long": [1, 3253, 4283, 4512], "dual": [3253, 4320, 4512]},
  {"id": 169, "early": [3256, 4283, 4512], "long": [1, 3253, 3256, 3259, 3261, 4270, 4283, 4512], "dual": [3261, 4320, 4512]},
  {"id": 170, "early": [3319, 4283, 4512], "long": [1, 3253, 3319, 4283, 4512], "dual": [3306, 4320, 4512]},
  {"id": 171, "early": [4270, 4283, 4512], "long": [1, 4270, 4283, 4512], "dual": [4275, 4320, 4512]},
  {"id": 172, "early": [4272, 4283, 4512], "long": [1, 4270, 4272, 4276, 4280, 4283, 4343, 4512], "dual": [4268, 4320, 4512]},
  {"id": 173, "early": [4276, 4283, 4512], "long": [1, 4276, 4283, 4512], "dual": [4276, 4320, 4512]},
  {"id": 174, "early": [4284, 4512], "long": [1, 4284, 4512], "dual": [4284, 4512]},
  {"id": 175, "early": [43, 4284, 4512], "long": [1, 43, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4284, 4512]},
  {"id": 176, "early": [307, 4284, 4512], "long": [1, 307, 3253, 4284, 4512], "dual": [307, 4284, 4512]},
  {"id": 177, "early": [43, 307, 4284, 4512], "long": [1, 43, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 307, 4284, 4512]},
  {"id": 178, "early": [4269, 4284, 4512], "long": [1, 4269, 4284, 4512], "dual": [4269, 4284, 4512]},
  {"id": 179, "early": [4273, 4284, 4512], "long": [1, 4269, 4273, 4276, 4279, 4284, 4321, 4512], "dual": [4273, 4284, 4512]},
  {"id": 180, "early": [4276, 4284, 4512], "long": [1, 4276, 4284, 4512], "dual": [4276, 4284, 4512]},
  {"id": 181, "early": [43, 4276, 4284, 4512], "long": [1, 43, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [43, 4276, 4284, 4512]},
  {"id": 182, "early": [4283, 4284, 4512], "long": [1, 4283, 4284, 4314, 4512], "dual": [4284, 4291, 4512]},
  {"id": 183, "early": [307, 4283, 4284, 4512], "long": [1, 307, 3253, 4283, 4284, 4314, 4512], "dual": [307, 4284, 4291, 4512]},
  {"id": 184, "early": [4276, 4283, 4284, 4512], "long": [1, 4276, 4283, 4284, 4314, 4512], "dual": [4276, 4284, 4291, 4512]},
  {"id": 185, "early": [4287, 4512], "long": [1, 4269, 4284, 4287, 4512], "dual": [2, 4512]},
  {"id": 186, "early": [307, 4287, 4512], "long": [1, 307, 309, 3253, 3255, 3258, 3261, 3264, 4269, 4284, 4287, 4512], "dual": [2, 4512]},
  {"id": 187, "early": [4290, 4512], "long": [1, 4290, 4512], "dual": [4290, 4512]},
  {"id": 188, "early": [307, 4290, 4512], "long": [1, 307, 3253, 4290, 4512], "dual": [307, 4290, 4512]},
  {"id": 189, "early": [411, 4290, 4512], "long": [1, 411, 4290, 4512], "dual": [411, 4290, 4512]},
  {"id": 190, "early": [3253, 4290, 4512], "long": [1, 3253, 4290, 4512], "dual": [3253, 4290, 4512]},
  {"id": 191, "early": [4269, 4290, 4512], "long": [1, 4269, 4273, 4276, 4279, 4290, 4321, 4512], "dual": [4269, 4290, 4512]},
  {"id": 192, "early": [4273, 4290, 4512], "long": [1, 4273, 4290, 4512], "dual": [4273, 4290, 4512]},
  {"id": 193, "early": [4276, 4290, 4512], "long": [1, 4276, 4290, 4512], "dual": [4276, 4290, 4512]},
  {"id": 194, "early": [4283, 4290, 4512], "long": [1, 4283, 4290, 4320, 4512], "dual": [4283, 4290, 4512]},
  {"id": 195, "early": [307, 4283, 4290, 4512], "long": [1, 307, 3253, 4283, 4290, 4320, 4512], "dual": [307, 4283, 4290, 4512]},
  {"id": 196, "early": [3253, 4283, 4290, 4512], "long": [1, 3253, 4283, 4290, 4320, 4512], "dual": [3253, 4283, 4290, 4512]},
  {"id": 197, "early": [4276, 4283, 4290, 4512], "long": [1, 4276, 4283, 4290, 4320, 4512], "dual": [4276, 4283, 4290, 4512]},
  {"id": 198, "early": [4284, 4290, 4512], "long": [1, 4284, 4290, 4293, 4343, 4512], "dual": [4284, 4290, 4512]},
  {"id": 199, "early": [307, 4284, 4290, 4512], "long": [1, 307, 3253, 4284, 4290, 4293, 4343, 4512], "dual": [307, 4284, 4290, 4512]},
  {"id": 200, "early": [4269, 4284, 4290, 4512], "long": [1, 4269, 4273, 4276, 4279, 4284, 4290, 4293, 4321, 4343, 4512], "dual": [4269, 4284, 4290, 4512]},
  {"id": 201, "early": [4276, 4284, 4290, 4512], "long": [1, 4276, 4284, 4290, 4293, 4343, 4512], "dual": [4276, 4284, 4290, 4512]},
  {"id": 202, "early": [4283, 4284, 4290, 4512], "long": [1, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4512], "dual": [4283, 4284, 4290, 4512]},
  {"id": 203, "early": [307, 4283, 4284, 4290, 4512], "long": [1, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4512], "dual": [307, 4283, 4284, 4290, 4512]},
  {"id": 204, "early": [4276, 4283, 4284, 4290, 4512], "long": [1, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4512], "dual": [4276, 4283, 4284, 4290, 4512]},
  {"id": 205, "early": [4291, 4512], "long": [1, 4291, 4512], "dual": [4314, 4512]},
  {"id": 206, "early": [307, 4291, 4512], "long": [1, 307, 3253, 4291, 4512], "dual": [307, 4314, 4512]},
  {"id": 207, "early": [312, 4291, 4512], "long": [1, 307, 312, 3253, 3258, 3278, 4272, 4291, 4512], "dual": [308, 4314, 4512]},
  {"id": 208, "early": [326, 4291, 4512], "long": [1, 307, 326, 3253, 3319, 4291, 4512], "dual": [323, 4314, 4512]},
  {"id": 209, "early": [4270, 4291, 4512], "long": [1, 4270, 4272, 4276, 4280, 4291, 4343, 4512], "dual": [4275, 4314, 4512]},
  {"id": 210, "early": [4272, 4291, 4512], "long": [1, 4272, 4291, 4512], "dual": [4268, 4314, 4512]},
  {"id": 211, "early": [4276, 4291, 4512], "long": [1, 4276, 4291, 4512], "dual": [4276, 4314, 4512]},
  {"id": 212, "early": [4283, 4291, 4512], "long": [1, 4283, 4291, 4293, 4321, 4512], "dual": [4314, 4320, 4512]},
  {"id": 213, "early": [307, 4283, 4291, 4512], "long": [1, 307, 3253, 4283, 4291, 4293, 4321, 4512], "dual": [307, 4314, 4320, 4512]},
  {"id": 214, "early": [326, 4283, 4291, 4512], "long": [1, 307, 326, 3253, 3319, 4283, 4291, 4293, 4321, 4358, 4512], "dual": [323, 4314, 4320, 4512]},
  {"id": 215, "early": [4270, 4283, 4291, 4512], "long": [1, 4270, 4272, 4276, 4280, 4283, 4291, 4293, 4321, 4343, 4512], "dual": [4268, 4314, 4320, 4512]},
  {"id": 216, "early": [4276, 4283, 4291, 4512], "long": [1, 4276, 4283, 4291, 4293, 4321, 4512], "dual": [4276, 4314, 4320, 4512]},
  {"id": 217, "early": [4284, 4291, 4512], "long": [1, 4284, 4291, 4320, 4512], "dual": [4283, 4284, 4512]},
  {"id": 218, "early": [307, 4284, 4291, 4512], "long": [1, 307, 3253, 4284, 4291, 4320, 4512], "dual": [307, 4283, 4284, 4512]},
  {"id": 219, "early": [4276, 4284, 4291, 4512], "long": [1, 4276, 4284, 4291, 4320, 4512], "dual": [4276, 4283, 4284, 4512]},
  {"id": 220, "early": [4290, 4291, 4512], "long": [1, 4290, 4291, 4314, 4512], "dual": [4290, 4291, 4512]},
  {"id": 221, "early": [4276, 4290, 4291, 4512], "long": [1, 4276, 4290, 4291, 4314, 4512], "dual": [4276, 4290, 4291, 4512]},
  {"id": 222, "early": [4293, 4512], "long": [1, 4293, 4512], "dual": [4343, 4512]},
  {"id": 223, "early": [307, 4293, 4512], "long": [1, 307, 3253, 4293, 4512], "dual": [307, 4343, 4512]},
  {"id": 224, "early": [4269, 4293, 4512], "long": [1, 4269, 4273, 4276, 4279, 4293, 4321, 4512], "dual": [4269, 4343, 4512]},
  {"id": 225, "early": [4270, 4293, 4512], "long": [1, 4270, 4272, 4276, 4280, 4293, 4343, 4512], "dual": [4268, 4343, 4512]},
  {"id": 226, "early": [4269, 4270, 4293, 4512], "long": [1, 4269, 4270, 4272, 4273, 4276, 4279, 4280, 4293, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4512], "dual": [4268, 4269, 4343, 4512]},
  {"id": 227, "early": [4276, 4293, 4512], "long": [1, 4276, 4293, 4512], "dual": [4276, 4343, 4512]},
  {"id": 228, "early": [4300, 4512], "long": [1, 4272, 4291, 4300, 4512], "dual": [2, 4512]},
  {"id": 229, "early": [307, 4300, 4512], "long": [1, 307, 312, 3253, 3258, 3278, 4272, 4291, 4300, 4512], "dual": [2, 4512]},
  {"id": 230, "early": [4314, 4512], "long": [1, 4314, 4512], "dual": [4291, 4512]},
  {"id": 231, "early": [307, 4314, 4512], "long": [1, 307, 3253, 4314, 4512], "dual": [307, 4291, 4512]},
  {"id": 232, "early": [308, 4314, 4512], "long": [1, 307, 308, 3253, 3255, 3256, 4268, 4314, 4512], "dual": [312, 4291, 4512]},
  {"id": 233, "early": [323, 4314, 4512], "long": [1, 307, 323, 3253, 3306, 4314, 4512], "dual": [326, 4291, 4512]},
  {"id": 234, "early": [4268, 4314, 4512], "long": [1, 4268, 4314, 4512], "dual": [4272, 4291, 4512]},
  {"id": 235, "early": [4275, 4314, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4314, 4512], "dual": [4270, 4291, 4512]},
  {"id": 236, "early": [4276, 4314, 4512], "long": [1, 4276, 4314, 4512], "dual": [4276, 4291, 4512]},
  {"id": 237, "early": [4293, 4314, 4512], "long": [1, 4293, 4314, 4512], "dual": [4291, 4343, 4512]},
  {"id": 238, "early": [4276, 4293, 4314, 4512], "long": [1, 4276, 4293, 4314, 4512], "dual": [4276, 4291, 4343, 4512]},
  {"id": 239, "early": [4315, 4512], "long": [1, 4268, 4314, 4315, 4512], "dual": [2, 4512]},
  {"id": 240, "early": [307, 4315, 4512], "long": [1, 307, 308, 3253, 3255, 3256, 4268, 4314, 4315, 4512], "dual": [2, 4512]},
  {"id": 241, "early": [4320, 4512], "long": [1, 4320, 4512], "dual": [4283, 4512]},
  {"id": 242, "early": [47, 4320, 4512], "long": [1, 47, 4320, 4512], "dual": [47, 4283, 4512]},
  {"id": 243, "early": [75, 4320, 4512], "long": [1, 47, 75, 4320, 4362, 4512], "dual": [56, 4283, 4512]},
  {"id": 244, "early": [307, 4320, 4512], "long": [1, 307, 3253, 4320, 4512], "dual": [307, 4283, 4512]},
  {"id": 245, "early": [323, 4320, 4512], "long": [1, 307, 323, 3253, 3306, 4320, 4512], "dual": [326, 4283, 4512]},
  {"id": 246, "early": [411, 4320, 4512], "long": [1, 411, 4320, 4512], "dual": [411, 4283, 4512]},
  {"id": 247, "early": [513, 4320, 4512], "long": [1, 411, 513, 4320, 4362, 4512], "dual": [440, 4283, 4512]},
  {"id": 248, "early": [3253, 4320, 4512], "long": [1, 3253, 4320, 4512], "dual": [3253, 4283, 4512]},
  {"id": 249, "early": [3261, 4320, 4512], "long": [1, 3253, 3261, 3271, 3278, 4275, 4320, 4512], "dual": [3256, 4283, 4512]},
  {"id": 250, "early": [3306, 4320, 4512], "long": [1, 3253, 3306, 4320, 4512], "dual": [3319, 4283, 4512]},
  {"id": 251, "early": [4268, 4320, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4320, 4512], "dual": [4272, 4283, 4512]},
  {"id": 252, "early": [4275, 4320, 4512], "long": [1, 4275, 4320, 4512], "dual": [4270, 4283, 4512]},
  {"id": 253, "early": [4276, 4320, 4512], "long": [1, 4276, 4320, 4512], "dual": [4276, 4283, 4512]},
  {"id": 254, "early": [4293, 4320, 4512], "long": [1, 4293, 4320, 4512], "dual": [4283, 4343, 4512]},
  {"id": 255, "early": [4276, 4293, 4320, 4512], "long": [1, 4276, 4293, 4320, 4512], "dual": [4276, 4283, 4343, 4512]},
  {"id": 256, "early": [4314, 4320, 4512], "long": [1, 4314, 4320, 4321, 4343, 4512], "dual": [4283, 4291, 4512]},
  {"id": 257, "early": [307, 4314, 4320, 4512], "long": [1, 307, 3253, 4314, 4320, 4321, 4343, 4512], "dual": [307, 4283, 4291, 4512]},
  {"id": 258, "early": [323, 4314, 4320, 4512], "long": [1, 307, 323, 3253, 3306, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [326, 4283, 4291, 4512]},
  {"id": 259, "early": [4268, 4314, 4320, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4314, 4320, 4321, 4343, 4512], "dual": [4270, 4283, 4291, 4512]},
  {"id": 260, "early": [4276, 4314, 4320, 4512], "long": [1, 4276, 4314, 4320, 4321, 4343, 4512], "dual": [4276, 4283, 4291, 4512]},
  {"id": 261, "early": [4293, 4314, 4320, 4512], "long": [1, 4293, 4314, 4320, 4321, 4343, 4512], "dual": [4283, 4291, 4343, 4512]},
  {"id": 262, "early": [4276, 4293, 4314, 4320, 4512], "long": [1, 4276, 4293, 4314, 4320, 4321, 4343, 4512], "dual": [4276, 4283, 4291, 4343, 4512]},
  {"id": 263, "early": [4321, 4512], "long": [1, 4321, 4512], "dual": [4321, 4512]},
  {"id": 264, "early": [40, 4321, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3261, 3264, 3271, 3275, 3278, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4512], "dual": [40, 4321, 4512]},
  {"id": 265, "early": [307, 4321, 4512], "long": [1, 307, 3253, 4321, 4512], "dual": [307, 4321, 4512]},
  {"id": 266, "early": [3260, 4321, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3271, 3273, 3275, 3278, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4512], "dual": [3265, 4321, 4512]},
  {"id": 267, "early": [3265, 4321, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3261, 3264, 3265, 3271, 3274, 3275, 3278, 3290, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4512], "dual": [3260, 4321, 4512]},
  {"id": 268, "early": [3260, 3265, 4321, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4512], "dual": [3260, 3265, 4321, 4512]},
  {"id": 269, "early": [3267, 4321, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4512], "dual": [3267, 4321, 4512]},
  {"id": 270, "early": [4268, 4321, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4321, 4512], "dual": [4270, 4321, 4512]},
  {"id": 271, "early": [4270, 4321, 4512], "long": [1, 4270, 4272, 4276, 4280, 4321, 4343, 4512], "dual": [4268, 4321, 4512]},
  {"id": 272, "early": [4268, 4270, 4321, 4512], "long": [1, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4512], "dual": [4268, 4270, 4321, 4512]},
  {"id": 273, "early": [4276, 4321, 4512], "long": [1, 4276, 4321, 4512], "dual": [4276, 4321, 4512]},
  {"id": 274, "early": [4284, 4321, 4512], "long": [1, 4284, 4321, 4512], "dual": [4284, 4321, 4512]},
  {"id": 275, "early": [307, 4284, 4321, 4512], "long": [1, 307, 3253, 4284, 4290, 4293, 4321, 4343, 4512], "dual": [307, 4284, 4321, 4512]},
  {"id": 276, "early": [4276, 4284, 4321, 4512], "long": [1, 4276, 4284, 4321, 4512], "dual": [4276, 4284, 4321, 4512]},
  {"id": 277, "early": [4290, 4321, 4512], "long": [1, 4290, 4321, 4512], "dual": [4290, 4321, 4512]},
  {"id": 278, "early": [4276, 4290, 4321, 4512], "long": [1, 4276, 4290, 4321, 4512], "dual": [4276, 4290, 4321, 4512]},
  {"id": 279, "early": [4284, 4290, 4321, 4512], "long": [1, 4284, 4290, 4293, 4321, 4343, 4512], "dual": [4284, 4290, 4321, 4512]},
  {"id": 280, "early": [4276, 4284, 4290, 4321, 4512], "long": [1, 4276, 4284, 4290, 4293, 4321, 4343, 4512], "dual": [4276, 4284, 4290, 4321, 4512]},
  {"id": 281, "early": [4293, 4321, 4512], "long": [1, 4293, 4321, 4512], "dual": [4321, 4343, 4512]},
  {"id": 282, "early": [307, 4293, 4321, 4512], "long": [1, 307, 3253, 4293, 4321, 4512], "dual": [307, 4321, 4343, 4512]},
  {"id": 283, "early": [4270, 4293, 4321, 4512], "long": [1, 4270, 4272, 4276, 4280, 4293, 4321, 4343, 4512], "dual": [4268, 4321, 4343, 4512]},
  {"id": 284, "early": [4276, 4293, 4321, 4512], "long": [1, 4276, 4293, 4321, 4512], "dual": [4276, 4321, 4343, 4512]},
  {"id": 285, "early": [4343, 4512], "long": [1, 4343, 4512], "dual": [4293, 4512]},
  {"id": 286, "early": [307, 4343, 4512], "long": [1, 307, 3253, 4343, 4512], "dual": [307, 4293, 4512]},
  {"id": 287, "early": [4268, 4343, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4343, 4512], "dual": [4270, 4293, 4512]},
  {"id": 288, "early": [4269, 4343, 4512], "long": [1, 4269, 4273, 4276, 4279, 4321, 4343, 4512], "dual": [4269, 4293, 4512]},
  {"id": 289, "early": [4268, 4269, 4343, 4512], "long": [1, 4268, 4269, 4273, 4275, 4276, 4277, 4279, 4283, 4286, 4291, 4293, 4296, 4301, 4305, 4321, 4343, 4512], "dual": [4269, 4270, 4293, 4512]},
  {"id": 290, "early": [4276, 4343, 4512], "long": [1, 4276, 4343, 4512], "dual": [4276, 4293, 4512]},
  {"id": 291, "early": [4283, 4343, 4512], "long": [1, 4283, 4343, 4512], "dual": [4293, 4320, 4512]},
  {"id": 292, "early": [4276, 4283, 4343, 4512], "long": [1, 4276, 4283, 4343, 4512], "dual": [4276, 4293, 4320, 4512]},
  {"id": 293, "early": [4291, 4343, 4512], "long": [1, 4291, 4343, 4512], "dual": [4293, 4314, 4512]},
  {"id": 294, "early": [4276, 4291, 4343, 4512], "long": [1, 4276, 4291, 4343, 4512], "dual": [4276, 4293, 4314, 4512]},
  {"id": 295, "early": [4283, 4291, 4343, 4512], "long": [1, 4283, 4291, 4293, 4321, 4343, 4512], "dual": [4293, 4314, 4320, 4512]},
  {"id": 296, "early": [4276, 4283, 4291, 4343, 4512], "long": [1, 4276, 4283, 4291, 4293, 4321, 4343, 4512], "dual": [4276, 4293, 4314, 4320, 4512]},
  {"id": 297, "early": [4293, 4343, 4512], "long": [1, 4293, 4343, 4512], "dual": [4293, 4343, 4512]},
  {"id": 298, "early": [4269, 4293, 4343, 4512], "long": [1, 4269, 4273, 4276, 4279, 4293, 4321, 4343, 4512], "dual": [4269, 4293, 4343, 4512]},
  {"id": 299, "early": [4276, 4293, 4343, 4512], "long": [1, 4276, 4293, 4343, 4512], "dual": [4276, 4293, 4343, 4512]},
  {"id": 300, "early": [4321, 4343, 4512], "long": [1, 4321, 4343, 4512], "dual": [4293, 4321, 4512]},
  {"id": 301, "early": [307, 4321, 4343, 4512], "long": [1, 307, 3253, 4321, 4343, 4512], "dual": [307, 4293, 4321, 4512]},
  {"id": 302, "early": [4268, 4321, 4343, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4321, 4343, 4512], "dual": [4270, 4293, 4321, 4512]},
  {"id": 303, "early": [4276, 4321, 4343, 4512], "long": [1, 4276, 4321, 4343, 4512], "dual": [4276, 4293, 4321, 4512]},
  {"id": 304, "early": [4293, 4321, 4343, 4512], "long": [1, 4293, 4321, 4343, 4512], "dual": [4293, 4321, 4343, 4512]},
  {"id": 305, "early": [4276, 4293, 4321, 4343, 4512], "long": [1, 4276, 4293, 4321, 4343, 4512], "dual": [4276, 4293, 4321, 4343, 4512]},
  {"id": 306, "early": [4358, 4512], "long": [1, 4283, 4358, 4512], "dual": [4362, 4512]},
  {"id": 307, "early": [3, 4358, 4512], "long": [1, 3, 8, 47, 307, 323, 325, 326, 411, 3253, 3306, 3308, 3309, 3315, 3316, 3319, 4283, 4284, 4314, 4358, 4512], "dual": [3, 4362, 4512]},
  {"id": 308, "early": [8, 4358, 4512], "long": [1, 8, 411, 3253, 3306, 3308, 3315, 3319, 4283, 4358, 4512], "dual": [8, 4362, 4512]},
  {"id": 309, "early": [40, 4358, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4512], "dual": [40, 4362, 4512]},
  {"id": 310, "early": [47, 4358, 4512], "long": [1, 47, 4283, 4358, 4512], "dual": [47, 4362, 4512]},
  {"id": 311, "early": [307, 4358, 4512], "long": [1, 307, 3253, 4283, 4358, 4512], "dual": [307, 4362, 4512]},
  {"id": 312, "early": [40, 307, 4358, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4512], "dual": [40, 307, 4362, 4512]},
  {"id": 313, "early": [308, 4358, 4512], "long": [1, 307, 308, 309, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 4268, 4269, 4270, 4283, 4284, 4286, 4288, 4314, 4318, 4358, 4512], "dual": [309, 4362, 4512]},
  {"id": 314, "early": [323, 4358, 4512], "long": [1, 307, 323, 325, 326, 3253, 3306, 3308, 3309, 3315, 3316, 3319, 4283, 4284, 4314, 4358, 4512], "dual": [326, 4362, 4512]},
  {"id": 315, "early": [326, 4358, 4512], "long": [1, 307, 326, 3253, 3319, 4283, 4358, 4512], "dual": [323, 4362, 4512]},
  {"id": 316, "early": [411, 4358, 4512], "long": [1, 411, 4283, 4358, 4512], "dual": [411, 4362, 4512]},
  {"id": 317, "early": [3253, 4358, 4512], "long": [1, 3253, 4283, 4358, 4512], "dual": [3253, 4362, 4512]},
  {"id": 318, "early": [3256, 4358, 4512], "long": [1, 3253, 3256, 3259, 3261, 4270, 4283, 4358, 4512], "dual": [3261, 4362, 4512]},
  {"id": 319, "early": [3267, 4358, 4512], "long": [1, 307, 308, 309, 310, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 4268, 4269, 4270, 4283, 4284, 4286, 4288, 4314, 4318, 4358, 4512], "dual": [3300, 4362, 4512]},
  {"id": 320, "early": [40, 3267, 4358, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4512], "dual": [3267, 4362, 4512]},
  {"id": 321, "early": [3306, 4358, 4512], "long": [1, 3253, 3306, 3308, 3315, 3319, 4283, 4358, 4512], "dual": [3319, 4362, 4512]},
  {"id": 322, "early": [3319, 4358, 4512], "long": [1, 3253, 3319, 4283, 4358, 4512], "dual": [3306, 4362, 4512]},
  {"id": 323, "early": [4268, 4358, 4512], "long": [1, 4268, 4269, 4283, 4286, 4358, 4512], "dual": [4269, 4362, 4512]},
  {"id": 324, "early": [4270, 4358, 4512], "long": [1, 4270, 4283, 4358, 4512], "dual": [4275, 4362, 4512]},
  {"id": 325, "early": [4268, 4270, 4358, 4512], "long": [1, 4268, 4269, 4270, 4283, 4284, 4286, 4288, 4314, 4318, 4358, 4512], "dual": [4269, 4275, 4362, 4512]},
  {"id": 326, "early": [4272, 4358, 4512], "long": [1, 4270, 4272, 4276, 4280, 4283, 4343, 4358, 4512], "dual": [4268, 4362, 4512]},
  {"id": 327, "early": [4268, 4272, 4358, 4512], "long": [1, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4512], "dual": [4268, 4269, 4362, 4512]},
  {"id": 328, "early": [4273, 4358, 4512], "long": [1, 4273, 4275, 4283, 4305, 4358, 4512], "dual": [4270, 4362, 4512]},
  {"id": 329, "early": [4268, 4273, 4358, 4512], "long": [1, 4268, 4269, 4273, 4275, 4276, 4277, 4279, 4283, 4286, 4291, 4293, 4296, 4301, 4305, 4321, 4358, 4512], "dual": [4269, 4270, 4362, 4512]},
  {"id": 330, "early": [4270, 4273, 4358, 4512], "long": [1, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4512], "dual": [4270, 4275, 4362, 4512]},
  {"id": 331, "early": [4276, 4358, 4512], "long": [1, 4276, 4283, 4358, 4512], "dual": [4276, 4362, 4512]},
  {"id": 332, "early": [4284, 4358, 4512], "long": [1, 4283, 4284, 4314, 4358, 4512], "dual": [4284, 4362, 4512]},
  {"id": 333, "early": [307, 4284, 4358, 4512], "long": [1, 307, 3253, 4283, 4284, 4314, 4358, 4512], "dual": [307, 4284, 4362, 4512]},
  {"id": 334, "early": [4276, 4284, 4358, 4512], "long": [1, 4276, 4283, 4284, 4314, 4358, 4512], "dual": [4276, 4284, 4362, 4512]},
  {"id": 335, "early": [4290, 4358, 4512], "long": [1, 4283, 4290, 4320, 4358, 4512], "dual": [4283, 4362, 4512]},
  {"id": 336, "early": [307, 4290, 4358, 4512], "long": [1, 307, 3253, 4283, 4290, 4320, 4358, 4512], "dual": [307, 4283, 4362, 4512]},
  {"id": 337, "early": [3253, 4290, 4358, 4512], "long": [1, 3253, 4283, 4290, 4320, 4358, 4512], "dual": [3253, 4283, 4362, 4512]},
  {"id": 338, "early": [4276, 4290, 4358, 4512], "long": [1, 4276, 4283, 4290, 4320, 4358, 4512], "dual": [4276, 4283, 4362, 4512]},
  {"id": 339, "early": [4284, 4290, 4358, 4512], "long": [1, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4512], "dual": [4283, 4284, 4362, 4512]},
  {"id": 340, "early": [307, 4284, 4290, 4358, 4512], "long": [1, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4512], "dual": [307, 4283, 4284, 4362, 4512]},
  {"id": 341, "early": [4276, 4284, 4290, 4358, 4512], "long": [1, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4512], "dual": [4276, 4283, 4284, 4362, 4512]},
  {"id": 342, "early": [4291, 4358, 4512], "long": [1, 4283, 4291, 4293, 4321, 4358, 4512], "dual": [4314, 4362, 4512]},
  {"id": 343, "early": [307, 4291, 4358, 4512], "long": [1, 307, 3253, 4283, 4291, 4293, 4321, 4358, 4512], "dual": [307, 4314, 4362, 4512]},
  {"id": 344, "early": [4270, 4291, 4358, 4512], "long": [1, 4270, 4272, 4276, 4280, 4283, 4291, 4293, 4321, 4343, 4358, 4512], "dual": [4268, 4314, 4362, 4512]},
  {"id": 345, "early": [4276, 4291, 4358, 4512], "long": [1, 4276, 4283, 4291, 4293, 4321, 4358, 4512], "dual": [4276, 4314, 4362, 4512]},
  {"id": 346, "early": [4343, 4358, 4512], "long": [1, 4283, 4343, 4358, 4512], "dual": [4293, 4362, 4512]},
  {"id": 347, "early": [4268, 4343, 4358, 4512], "long": [1, 4268, 4269, 4273, 4275, 4276, 4277, 4279, 4283, 4286, 4291, 4293, 4296, 4301, 4305, 4321, 4343, 4358, 4512], "dual": [4269, 4293, 4362, 4512]},
  {"id": 348, "early": [4276, 4343, 4358, 4512], "long": [1, 4276, 4283, 4343, 4358, 4512], "dual": [4276, 4293, 4362, 4512]},
  {"id": 349, "early": [4291, 4343, 4358, 4512], "long": [1, 4283, 4291, 4293, 4321, 4343, 4358, 4512], "dual": [4293, 4314, 4362, 4512]},
  {"id": 350, "early": [4276, 4291, 4343, 4358, 4512], "long": [1, 4276, 4283, 4291, 4293, 4321, 4343, 4358, 4512], "dual": [4276, 4293, 4314, 4362, 4512]},
  {"id": 351, "early": [4362, 4512], "long": [1, 4320, 4362, 4512], "dual": [4358, 4512]},
  {"id": 352, "early": [3, 4362, 4512], "long": [1, 3, 8, 47, 307, 323, 326, 333, 411, 3253, 3306, 3309, 3316, 3319, 3346, 3353, 4284, 4291, 4320, 4362, 4512], "dual": [3, 4358, 4512]},
  {"id": 353, "early": [8, 4362, 4512], "long": [1, 8, 411, 3253, 3306, 3319, 3346, 3353, 4320, 4362, 4512], "dual": [8, 4358, 4512]},
  {"id": 354, "early": [40, 4362, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4362, 4512], "dual": [40, 4358, 4512]},
  {"id": 355, "early": [47, 4362, 4512], "long": [1, 47, 4320, 4362, 4512], "dual": [47, 4358, 4512]},
  {"id": 356, "early": [307, 4362, 4512], "long": [1, 307, 3253, 4320, 4362, 4512], "dual": [307, 4358, 4512]},
  {"id": 357, "early": [40, 307, 4362, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4362, 4512], "dual": [40, 307, 4358, 4512]},
  {"id": 358, "early": [309, 4362, 4512], "long": [1, 307, 309, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 4269, 4272, 4275, 4284, 4291, 4296, 4304, 4320, 4327, 4362, 4512], "dual": [308, 4358, 4512]},
  {"id": 359, "early": [323, 4362, 4512], "long": [1, 307, 323, 3253, 3306, 4320, 4362, 4512], "dual": [326, 4358, 4512]},
  {"id": 360, "early": [326, 4362, 4512], "long": [1, 307, 323, 326, 333, 3253, 3306, 3309, 3316, 3319, 3346, 3353, 4284, 4291, 4320, 4362, 4512], "dual": [323, 4358, 4512]},
  {"id": 361, "early": [411, 4362, 4512], "long": [1, 411, 4320, 4362, 4512], "dual": [411, 4358, 4512]},
  {"id": 362, "early": [3253, 4362, 4512], "long": [1, 3253, 4320, 4362, 4512], "dual": [3253, 4358, 4512]},
  {"id": 363, "early": [3261, 4362, 4512], "long": [1, 3253, 3261, 3271, 3278, 4275, 4320, 4362, 4512], "dual": [3256, 4358, 4512]},
  {"id": 364, "early": [3267, 4362, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4362, 4512], "dual": [40, 3267, 4358, 4512]},
  {"id": 365, "early": [3300, 4362, 4512], "long": [1, 307, 309, 312, 315, 3253, 3255, 3258, 3261, 3264, 3271, 3274, 3278, 3292, 3300, 4269, 4272, 4275, 4284, 4291, 4296, 4304, 4320, 4327, 4362, 4512], "dual": [3267, 4358, 4512]},
  {"id": 366, "early": [3306, 4362, 4512], "long": [1, 3253, 3306, 4320, 4362, 4512], "dual": [3319, 4358, 4512]},
  {"id": 367, "early": [3319, 4362, 4512], "long": [1, 3253, 3306, 3319, 3346, 3353, 4320, 4362, 4512], "dual": [3306, 4358, 4512]},
  {"id": 368, "early": [4268, 4362, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4320, 4362, 4512], "dual": [4272, 4358, 4512]},
  {"id": 369, "early": [4269, 4362, 4512], "long": [1, 4269, 4272, 4320, 4327, 4362, 4512], "dual": [4268, 4358, 4512]},
  {"id": 370, "early": [4268, 4269, 4362, 4512], "long": [1, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4362, 4512], "dual": [4268, 4272, 4358, 4512]},
  {"id": 371, "early": [4270, 4362, 4512], "long": [1, 4270, 4273, 4320, 4325, 4362, 4512], "dual": [4273, 4358, 4512]},
  {"id": 372, "early": [4269, 4270, 4362, 4512], "long": [1, 4269, 4270, 4272, 4273, 4276, 4279, 4280, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4362, 4512], "dual": [4268, 4273, 4358, 4512]},
  {"id": 373, "early": [4275, 4362, 4512], "long": [1, 4275, 4320, 4362, 4512], "dual": [4270, 4358, 4512]},
  {"id": 374, "early": [4269, 4275, 4362, 4512], "long": [1, 4269, 4272, 4275, 4284, 4291, 4296, 4304, 4320, 4327, 4362, 4512], "dual": [4268, 4270, 4358, 4512]},
  {"id": 375, "early": [4270, 4275, 4362, 4512], "long": [1, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4362, 4512], "dual": [4270, 4273, 4358, 4512]},
  {"id": 376, "early": [4276, 4362, 4512], "long": [1, 4276, 4320, 4362, 4512], "dual": [4276, 4358, 4512]},
  {"id": 377, "early": [4283, 4362, 4512], "long": [1, 4283, 4290, 4320, 4362, 4512], "dual": [4290, 4358, 4512]},
  {"id": 378, "early": [307, 4283, 4362, 4512], "long": [1, 307, 3253, 4283, 4290, 4320, 4362, 4512], "dual": [307, 4290, 4358, 4512]},
  {"id": 379, "early": [3253, 4283, 4362, 4512], "long": [1, 3253, 4283, 4290, 4320, 4362, 4512], "dual": [3253, 4290, 4358, 4512]},
  {"id": 380, "early": [4276, 4283, 4362, 4512], "long": [1, 4276, 4283, 4290, 4320, 4362, 4512], "dual": [4276, 4290, 4358, 4512]},
  {"id": 381, "early": [4284, 4362, 4512], "long": [1, 4284, 4291, 4320, 4362, 4512], "dual": [4284, 4358, 4512]},
  {"id": 382, "early": [307, 4284, 4362, 4512], "long": [1, 307, 3253, 4284, 4291, 4320, 4362, 4512], "dual": [307, 4284, 4358, 4512]},
  {"id": 383, "early": [4276, 4284, 4362, 4512], "long": [1, 4276, 4284, 4291, 4320, 4362, 4512], "dual": [4276, 4284, 4358, 4512]},
  {"id": 384, "early": [4283, 4284, 4362, 4512], "long": [1, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4284, 4290, 4358, 4512]},
  {"id": 385, "early": [307, 4283, 4284, 4362, 4512], "long": [1, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [307, 4284, 4290, 4358, 4512]},
  {"id": 386, "early": [4276, 4283, 4284, 4362, 4512], "long": [1, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4276, 4284, 4290, 4358, 4512]},
  {"id": 387, "early": [4293, 4362, 4512], "long": [1, 4293, 4320, 4362, 4512], "dual": [4343, 4358, 4512]},
  {"id": 388, "early": [4269, 4293, 4362, 4512], "long": [1, 4269, 4270, 4272, 4273, 4276, 4279, 4280, 4293, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4362, 4512], "dual": [4268, 4343, 4358, 4512]},
  {"id": 389, "early": [4276, 4293, 4362, 4512], "long": [1, 4276, 4293, 4320, 4362, 4512], "dual": [4276, 4343, 4358, 4512]},
  {"id": 390, "early": [4314, 4362, 4512], "long": [1, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4291, 4358, 4512]},
  {"id": 391, "early": [307, 4314, 4362, 4512], "long": [1, 307, 3253, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [307, 4291, 4358, 4512]},
  {"id": 392, "early": [4268, 4314, 4362, 4512], "long": [1, 4268, 4275, 4276, 4277, 4293, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4270, 4291, 4358, 4512]},
  {"id": 393, "early": [4276, 4314, 4362, 4512], "long": [1, 4276, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4276, 4291, 4358, 4512]},
  {"id": 394, "early": [4293, 4314, 4362, 4512], "long": [1, 4293, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4291, 4343, 4358, 4512]},
  {"id": 395, "early": [4276, 4293, 4314, 4362, 4512], "long": [1, 4276, 4293, 4314, 4320, 4321, 4343, 4362, 4512], "dual": [4276, 4291, 4343, 4358, 4512]},
  {"id": 396, "early": [4358, 4362, 4512], "long": [1, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [4358, 4362, 4512]},
  {"id": 397, "early": [40, 4358, 4362, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4362, 4364, 4369, 4512], "dual": [40, 4358, 4362, 4512]},
  {"id": 398, "early": [307, 4358, 4362, 4512], "long": [1, 307, 3253, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [307, 4358, 4362, 4512]},
  {"id": 399, "early": [40, 307, 4358, 4362, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [40, 307, 4358, 4362, 4512]},
  {"id": 400, "early": [3253, 4358, 4362, 4512], "long": [1, 3253, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [3253, 4358, 4362, 4512]},
  {"id": 401, "early": [3267, 4358, 4362, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [3267, 4358, 4362, 4512]},
  {"id": 402, "early": [4268, 4358, 4362, 4512], "long": [1, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [4268, 4358, 4362, 4512]},
  {"id": 403, "early": [4270, 4358, 4362, 4512], "long": [1, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4358, 4362, 4364, 4369, 4512], "dual": [4270, 4358, 4362, 4512]},
  {"id": 404, "early": [4276, 4358, 4362, 4512], "long": [1, 4276, 4283, 4290, 4320, 4358, 4362, 4364, 4369, 4512], "dual": [4276, 4358, 4362, 4512]},
  {"id": 405, "early": [4284, 4358, 4362, 4512], "long": [1, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [4284, 4358, 4362, 4512]},
  {"id": 406, "early": [307, 4284, 4358, 4362, 4512], "long": [1, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [307, 4284, 4358, 4362, 4512]},
  {"id": 407, "early": [4276, 4284, 4358, 4362, 4512], "long": [1, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4358, 4362, 4364, 4369, 4512], "dual": [4276, 4284, 4358, 4362, 4512]},
  {"id": 408, "early": [4364, 4512], "long": [1, 4283, 4290, 4320, 4364, 4512], "dual": [4364, 4512]},
  {"id": 409, "early": [40, 4364, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4364, 4512], "dual": [40, 4364, 4512]},
  {"id": 410, "early": [307, 4364, 4512], "long": [1, 307, 3253, 4283, 4290, 4320, 4364, 4512], "dual": [307, 4364, 4512]},
  {"id": 411, "early": [40, 307, 4364, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4364, 4512], "dual": [40, 307, 4364, 4512]},
  {"id": 412, "early": [3253, 4364, 4512], "long": [1, 3253, 4283, 4290, 4320, 4364, 4512], "dual": [3253, 4364, 4512]},
  {"id": 413, "early": [3267, 4364, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4364, 4512], "dual": [3267, 4364, 4512]},
  {"id": 414, "early": [4268, 4364, 4512], "long": [1, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4364, 4512], "dual": [4268, 4364, 4512]},
  {"id": 415, "early": [4270, 4364, 4512], "long": [1, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4364, 4512], "dual": [4270, 4364, 4512]},
  {"id": 416, "early": [4276, 4364, 4512], "long": [1, 4276, 4283, 4290, 4320, 4364, 4512], "dual": [4276, 4364, 4512]},
  {"id": 417, "early": [4284, 4364, 4512], "long": [1, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4364, 4512], "dual": [4284, 4364, 4512]},
  {"id": 418, "early": [307, 4284, 4364, 4512], "long": [1, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4364, 4512], "dual": [307, 4284, 4364, 4512]},
  {"id": 419, "early": [4276, 4284, 4364, 4512], "long": [1, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4364, 4512], "dual": [4276, 4284, 4364, 4512]},
  {"id": 420, "early": [4369, 4512], "long": [1, 4290, 4369, 4512], "dual": [4369, 4512]},
  {"id": 421, "early": [40, 4369, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4275, 4290, 4297, 4369, 4512], "dual": [40, 4369, 4512]},
  {"id": 422, "early": [307, 4369, 4512], "long": [1, 307, 3253, 4290, 4369, 4512], "dual": [307, 4369, 4512]},
  {"id": 423, "early": [40, 307, 4369, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4369, 4512], "dual": [40, 307, 4369, 4512]},
  {"id": 424, "early": [309, 4369, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4369, 4512], "dual": [309, 4369, 4512]},
  {"id": 425, "early": [3253, 4369, 4512], "long": [1, 3253, 4290, 4369, 4512], "dual": [3253, 4369, 4512]},
  {"id": 426, "early": [3267, 4369, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4369, 4512], "dual": [3267, 4369, 4512]},
  {"id": 427, "early": [309, 3267, 4369, 4512], "long": [1, 40, 307, 308, 309, 310, 312, 313, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4369, 4512], "dual": [309, 3267, 4369, 4512]},
  {"id": 428, "early": [4268, 4369, 4512], "long": [1, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4343, 4369, 4512], "dual": [4268, 4369, 4512]},
  {"id": 429, "early": [4269, 4369, 4512], "long": [1, 4269, 4273, 4276, 4279, 4290, 4321, 4369, 4512], "dual": [4269, 4369, 4512]},
  {"id": 430, "early": [4268, 4269, 4369, 4512], "long": [1, 4268, 4269, 4270, 4272, 4273, 4275, 4276, 4277, 4279, 4280, 4283, 4284, 4286, 4288, 4290, 4291, 4293, 4296, 4297, 4299, 4301, 4304, 4305, 4314, 4318, 4320, 4321, 4325, 4327, 4331, 4343, 4369, 4512], "dual": [4268, 4269, 4369, 4512]},
  {"id": 431, "early": [4270, 4369, 4512], "long": [1, 4270, 4275, 4290, 4297, 4369, 4512], "dual": [4270, 4369, 4512]},
  {"id": 432, "early": [4273, 4369, 4512], "long": [1, 4273, 4290, 4369, 4512], "dual": [4273, 4369, 4512]},
  {"id": 433, "early": [40, 4273, 4369, 4512], "long": [1, 40, 3253, 3256, 3259, 3261, 3271, 3278, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4369, 4512], "dual": [40, 4273, 4369, 4512]},
  {"id": 434, "early": [4270, 4273, 4369, 4512], "long": [1, 4270, 4273, 4275, 4283, 4290, 4297, 4305, 4320, 4325, 4369, 4512], "dual": [4270, 4273, 4369, 4512]},
  {"id": 435, "early": [4276, 4369, 4512], "long": [1, 4276, 4290, 4369, 4512], "dual": [4276, 4369, 4512]},
  {"id": 436, "early": [4283, 4369, 4512], "long": [1, 4283, 4290, 4320, 4369, 4512], "dual": [4283, 4369, 4512]},
  {"id": 437, "early": [307, 4283, 4369, 4512], "long": [1, 307, 3253, 4283, 4290, 4320, 4369, 4512], "dual": [307, 4283, 4369, 4512]},
  {"id": 438, "early": [3253, 4283, 4369, 4512], "long": [1, 3253, 4283, 4290, 4320, 4369, 4512], "dual": [3253, 4283, 4369, 4512]},
  {"id": 439, "early": [4276, 4283, 4369, 4512], "long": [1, 4276, 4283, 4290, 4320, 4369, 4512], "dual": [4276, 4283, 4369, 4512]},
  {"id": 440, "early": [4284, 4369, 4512], "long": [1, 4284, 4290, 4293, 4343, 4369, 4512], "dual": [4284, 4369, 4512]},
  {"id": 441, "early": [307, 4284, 4369, 4512], "long": [1, 307, 3253, 4284, 4290, 4293, 4343, 4369, 4512], "dual": [307, 4284, 4369, 4512]},
  {"id": 442, "early": [4269, 4284, 4369, 4512], "long": [1, 4269, 4273, 4276, 4279, 4284, 4290, 4293, 4321, 4343, 4369, 4512], "dual": [4269, 4284, 4369, 4512]},
  {"id": 443, "early": [4276, 4284, 4369, 4512], "long": [1, 4276, 4284, 4290, 4293, 4343, 4369, 4512], "dual": [4276, 4284, 4369, 4512]},
  {"id": 444, "early": [4283, 4284, 4369, 4512], "long": [1, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4369, 4512], "dual": [4283, 4284, 4369, 4512]},
  {"id": 445, "early": [307, 4283, 4284, 4369, 4512], "long": [1, 307, 3253, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4369, 4512], "dual": [307, 4283, 4284, 4369, 4512]},
  {"id": 446, "early": [4276, 4283, 4284, 4369, 4512], "long": [1, 4276, 4283, 4284, 4290, 4291, 4293, 4314, 4320, 4321, 4343, 4369, 4512], "dual": [4276, 4283, 4284, 4369, 4512]},
  {"id": 447, "early": [4291, 4369, 4512], "long": [1, 4290, 4291, 4314, 4369, 4512], "dual": [4291, 4369, 4512]},
  {"id": 448, "early": [4276, 4291, 4369, 4512], "long": [1, 4276, 4290, 4291, 4314, 4369, 4512], "dual": [4276, 4291, 4369, 4512]},
  {"id": 449, "early": [4321, 4369, 4512], "long": [1, 4290, 4321, 4369, 4512], "dual": [4321, 4369, 4512]},
  {"id": 450, "early": [40, 4321, 4369, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3271, 3273, 3274, 3275, 3278, 3290, 3292, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4369, 4512], "dual": [40, 4321, 4369, 4512]},
  {"id": 451, "early": [307, 4321, 4369, 4512], "long": [1, 307, 3253, 4284, 4290, 4293, 4321, 4343, 4369, 4512], "dual": [307, 4321, 4369, 4512]},
  {"id": 452, "early": [3267, 4321, 4369, 4512], "long": [1, 40, 307, 308, 310, 312, 315, 316, 3253, 3255, 3256, 3258, 3259, 3260, 3261, 3264, 3265, 3267, 3271, 3273, 3274, 3275, 3277, 3278, 3290, 3292, 3300, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4369, 4512], "dual": [3267, 4321, 4369, 4512]},
  {"id": 453, "early": [4268, 4321, 4369, 4512], "long": [1, 4268, 4270, 4272, 4275, 4276, 4277, 4280, 4284, 4288, 4290, 4293, 4297, 4299, 4304, 4321, 4343, 4369, 4512], "dual": [4268, 4321, 4369, 4512]},
  {"id": 454, "early": [4276, 4321, 4369, 4512], "long": [1, 4276, 4290, 4321, 4369, 4512], "dual": [4276, 4321, 4369, 4512]},
  {"id": 455, "early": [4284, 4321, 4369, 4512], "long": [1, 4284, 4290, 4293, 4321, 4343, 4369, 4512], "dual": [4284, 4321, 4369, 4512]},
  {"id": 456, "early": [4276, 4284, 4321, 4369, 4512], "long": [1, 4276, 4284, 4290, 4293, 4321, 4343, 4369, 4512], "dual": [4276, 4284, 4321, 4369, 4512]}
]

